Fe I line shifts in the optical spectrum of the Sun

New improvements in the measurement of both the optical solar spectrum and laboratory wavelengths for lines of neutral iron are combined to extract central wavelength shifts for 1446 lines observed in the Sun. This provides the largest available database of accurate solar wavelengths useful as a reference for comparison with other solar-type stars. It is shown how the velocity shifts correlate with line strength, approaching a constant value, close to zero, for lines with equivalent widths larger than 200 mA.

==> table1.txt <==
%auto-ignore
Fe I line shifts in the optical spectrum of the Sun
	Allende Prieto, C.  
	Garcia Lopez, R. J.  

Description:  

 	Central wavelengths measured in the FTS disc-centre spectrum,
	in the FTS flux spectrum, rest wavelengths, excitation
	potentials, transition probabilities (log gfs) and line
	equivalent widths at the centre of the disc when available
	(from Moore et al. 1966 and compiled by A. D.  Wittmann,
	private communication).

	An asterisk in the equivalent width means that the line has a blend.


File Summary:
--------------------------------------------------------------------------------
  FileName   Lrecl  Records   Explanations
--------------------------------------------------------------------------------
ReadMe          80        .   This file
table1          56     1446   Caption of the table
--------------------------------------------------------------------------------

Byte-by-byte Description of file: table1
--------------------------------------------------------------------------------
   Bytes Format Units   Label     Explanations
--------------------------------------------------------------------------------
   1- 10  F10.4 Angstr. Intensity Central Waveleng. in the disc-centre spectrum
  12- 21  F10.4 Angstr. Flux      Central Wavelengths in the flux spectrum
  23- 32  F10.4 Angstr. Lab       Central Wavelengths at rest (Nave et al. 1994)
  34- 38  F5.2  eV      EP	  Excitation potential (Thevenin 1989, 1990)
  40- 45  F6.2  ---     log gf    Transition probabilities (Nave et al. 1994)
  50- 55  I5    mA	EW	  Equivalent widths (disc centre)
      56  A1    ---	---	  See Note (1)
--------------------------------------------------------------------------------
Note (1): 
    *: The line is Known to be blended
--------------------------------------------------------------------------------




 Intensity    Flux	  Lab    EP(eV) log gf    EW(mA)
__________________________________________________________

 4006.6304  4006.6294  4006.6242  3.11  -1.37        93
 4007.2795  4007.2778  4007.2721  2.76  -1.28        86
 4009.5452  4009.5457  4009.5420  3.21               43
 4009.7227  4009.7192  4009.7128  2.22  -1.25       122*
 4010.1743  4010.1741  4010.1763  3.64               36
 4011.4111  4011.4104  4011.4075  2.56  -2.42        55
 4011.7146  4011.7141  4011.7113  2.45  -2.69        50
 4012.1521  4012.1531  4012.1490  3.24               33
 4013.6418  4013.6389  4013.6395  3.21               83*
 4014.2681  4014.2681  4014.2652  3.02               50
 4014.5398  4014.5354  4014.5308  3.05  -0.59       117
 4016.4238  4016.4229  4016.4194  3.28  -1.60        68
 4017.1562  4017.1521  4017.1485  3.05  -1.06       149*
 4018.2725  4018.2708  4018.2675  3.27  -1.23        92
 4019.0491  4019.0498  4019.0420  2.61  -2.78        49
 4020.4844  4020.4829  4020.4836  3.64  -1.77        44
 4021.6121  4021.6150  4021.6028  2.42               68
 4021.8760  4021.8713  4021.8665  2.76  -0.73       121
 4022.2175  4022.2236  4022.2127  2.83               55*
 4022.7397  4022.7388  4022.7358  3.28               52
 4024.0996  4024.0974  4024.0963  2.76  -2.74        66
 4024.7327  4024.7297  4024.7250  3.24  -0.75       104
 4029.6367  4029.6382  4029.6293  3.27              108
 4030.1902  4030.1875  4030.1849  2.20  -2.31        64
 4030.4971  4030.4946  4030.4885  3.21  -0.56        92
 4031.2415  4031.2405  4031.2402  3.02  -2.57        42
 4031.7307  4031.7380  4031.7280  3.02               94*
 4031.9670  4031.9641  4031.9607  3.27  -1.06        69
 4032.4609  4032.4590  4032.4559  4.26               75
 4032.6365  4032.6357  4032.6275  1.49  -2.38       106
 4036.3679  4036.3684  4036.3665  2.76  -2.84        24
 4039.9397  4039.9382  4039.9379  2.73               44*
 4040.6443  4040.6411  4040.6381  3.30  -1.12        78
 4043.9041  4043.9033  4043.8850  2.73              146*
 4044.6172  4044.6125  4044.6092  2.83  -1.22       105
 4045.1167  4045.1162  4045.1119  4.26               50
 4045.6021  4045.6040  4045.5939  3.21  -0.90        29
 4045.8208  4045.8206  4045.8124  1.49   0.28      1174
 4046.0693  4046.0671  4046.0623  3.27  -1.30        44
 4047.3052  4047.3042  4047.3040  2.28  -2.80        41
 4049.3308  4049.3291  4049.3270  2.59  -2.44        62
 4050.6758  4050.6748  4050.6742  4.19                
 4051.9138  4051.9141  4051.9053  3.40  -1.43        79
 4052.2976  4052.2961  4052.2954  3.37               60
 4052.7209  4052.7139  4052.7227  3.24               88*
 4054.1802  4054.1792  4054.1771  3.27  -2.06        50
 4054.8140  4054.8235  4054.8056  3.40              135*
 4055.0410  4055.0361  4055.0355  2.56  -1.92        80
 4056.3474  4056.3474  4056.3449  3.64                
 4057.3491  4057.3484  4057.3435  2.76  -1.96        46
 4058.2231  4058.2175  4058.2170  3.21  -1.11       101
 4058.7610  4058.7585  4058.7539  2.42  -2.09        74
 4059.7183  4059.7166  4059.7135  3.55  -1.37        70
 4061.0957  4061.0940  4061.0965  4.26                
 4061.9553  4061.9541  4061.9546  4.15                
 4062.4500  4062.4460  4062.4409  2.85  -0.86        98
 4063.2837  4063.2837  4063.2757  3.37               68
 4063.6021  4063.6018  4063.5942  1.56   0.06       787
 4064.4541  4064.4509  4064.4493  1.56               64
 4065.3860  4065.3838  4065.3812  3.43  -1.32        64
 4066.5906  4066.5869  4066.5852  2.99  -1.58        80
 4066.9822  4066.9802  4066.9742  2.83              130
 4067.2795  4067.2759  4067.2712  2.56  -1.42        96
 4067.4883  4067.4883  4067.4872  2.95  -3.13        18
 4067.9863  4067.9849  4067.9777  3.21  -0.47       133
 4069.0681  4069.0669  4069.0678  3.28  -1.89        48
 4070.7783  4070.7751  4070.7707  3.24  -0.79        94
 4071.5281  4071.5300  4071.5201  2.59  -2.02        50
 4071.7463  4071.7454  4071.7380  1.61  -0.02       723
 4072.5076  4072.5063  4072.5024  3.43               63
 4073.7693  4073.7661  4073.7623  3.27  -0.90        90
 4074.7932  4074.7903  4074.7858  3.05  -1.11       110
 4076.2227  4076.2212  4076.2180  3.07  -2.03        58
 4076.4956  4076.4946  4076.4898  2.61  -2.11        62
 4076.6382  4076.6350  4076.6291  3.21  -0.53       127
 4076.8059  4076.8052  4076.8000  3.27  -1.18        94
 4078.3613  4078.3608  4078.3539  2.61  -1.47       124
 4079.8452  4079.8418  4079.8380  2.86  -1.36        94
 4080.2153  4080.2126  4080.2092  3.28  -1.22        89
 4080.8799  4080.8779  4080.8769  3.29  -1.80        61
 4082.1125  4082.1111  4082.1079  3.42  -1.54        76
 4082.4382  4082.4360  4082.4246  3.63  -1.55        82
 4083.7671  4083.7617  4083.7632  3.42               71
 4084.4998  4084.4971  4084.4915  3.33  -0.71       156
 4085.0117  4085.0088  4085.0041  2.85  -1.28       107
 4085.3108  4085.3044  4085.3031  3.24  -0.81       152*
 4085.9834  4085.9819  4085.9842  4.15  -1.20        55
 4087.0994  4087.0972  4087.0939  3.33  -1.40        81
 4088.5598  4088.5583  4088.5568  3.64  -1.53        56
 4089.2214  4089.2195  4089.2169  2.95  -2.02        62
 4090.0759  4090.0750  4090.0726  3.40  -1.78        70
 4090.9568  4090.9553  4090.9535  3.37  -1.76        57
 4091.5574  4091.5552  4091.5531  2.83  -2.12        60
 4092.2808  4092.2795  4092.2770  3.63                
 4092.5085  4092.5073  4092.5060  3.64               36
 4095.9785  4095.9761  4095.9707  2.59  -1.48        99
 4096.1118  4096.1104  4096.1072  3.64               67
 4096.2129  4096.2114  4096.2102  0.96               39
 4097.0874  4097.0840  4097.0834  3.28  -1.69        95*
 4098.1831  4098.1802  4098.1758  3.24  -0.88       113
 4100.3433  4100.3423  4100.3470  4.26               26
 4100.7461  4100.7437  4100.7379  0.86  -3.18        82
 4101.2676  4101.2671  4101.2611  3.40  -1.38        47
 4103.6133  4103.6094  4103.6131  3.25               28
 4104.1235  4104.1284  4104.1136  3.27              100
 4104.4604  4104.4561  4104.4599  2.99               29
 4104.9463  4104.9458  4104.9407  3.33  -2.18        54
 4106.2627  4106.2603  4106.2587  2.59  -2.30        64
 4106.4282  4106.4272  4106.4229  3.40  -1.50        74
 4107.4980  4107.4941  4107.4883  2.83  -0.88       125
 4108.1328  4108.1313  4108.1330  3.24  -2.14        39
 4109.0630  4109.0605  4109.0561  3.29  -1.56        75
 4109.8110  4109.8047  4109.8017  2.85  -0.94       134*
 4112.3228  4112.3208  4112.3185  3.40  -1.75        69
 4112.9629  4112.9551  4112.9589  4.18  -0.33       114*
 4114.4526  4114.4492  4114.4450  2.83  -1.30       100
 4114.9424  4114.9404  4114.9376  3.37  -1.45        65
 4117.8560  4117.8545  4117.8528  3.42               76
 4118.5547  4118.5518  4118.5450  3.57   0.21       154
 4120.2144  4120.2114  4120.2065  2.99  -1.27        97
 4121.8101  4121.8066  4121.8026  2.83  -1.45        94
 4122.5225  4122.5190  4122.5155  2.85  -1.39        86
 4123.7485  4123.7505  4123.7283  2.99  -1.86       109
 4124.4878  4124.4878  4124.4873  3.64  -2.24         
 4125.6221  4125.6221  4125.6175  4.22              100*
 4125.8853  4125.8828  4125.8804  2.85  -2.22        75
 4126.1899  4126.1875  4126.1827  3.33  -0.96       113
 4126.8535  4126.8550  4126.8545  2.85  -2.54        36
 4127.6162  4127.6128  4127.6078  2.86  -0.96       121*
 4127.8047  4127.8013  4127.7843  3.28               97
 4129.4619  4129.4609  4129.4611  3.40  -1.97        57
 4130.0400  4130.0371  4130.0367  1.56               64
 4132.0640  4132.0674  4132.0582  1.61  -0.67       404
 4132.5371  4132.5352  4132.5329  4.26               77
 4132.9082  4132.9053  4132.8992  2.85  -1.01       123
 4133.8608  4133.8560  4133.8557  3.37  -1.31       108*
 4134.3428  4134.3433  4134.3363  0.00  -4.72       186*
 4134.4282  4134.4302  4134.4207  3.42              186*
 4134.6870  4134.6841  4134.6776  2.83  -0.65       129
 4136.5259  4136.5244  4136.5213  3.37  -1.52        73
 4137.0063  4137.0024  4136.9977  3.42  -0.45       104
 4139.9331  4139.9321  4139.9273  0.99  -3.63        86
 4140.4058  4140.4058  4140.4024  3.42               68
 4141.8672  4141.8672  4141.8633  3.02  -1.93        68
 4142.5889  4142.5874  4142.5889  4.30  -1.02        70
 4143.4219  4143.4224  4143.4146  3.05  -0.20       134
 4143.8750  4143.8770  4143.8680  1.56  -0.51       466
 4145.2012  4145.2017  4145.1995  2.69  -2.80        38
 4146.0679  4146.0654  4146.0642  2.99  -1.97        72
 4147.3442  4147.3438  4147.3420  3.33               52
 4147.6768  4147.6748  4147.6690  1.49  -2.10       110
 4149.3716  4149.3691  4149.3650  3.33  -0.85       111
 4149.7632  4149.7632  4149.7610  0.05               67
 4150.2539  4150.2520  4150.2491  3.43  -1.26        75
 4151.9512  4151.9517  4151.9448  3.55               62
 4152.1763  4152.1719  4152.1692  0.96  -3.23       107
 4153.9072  4153.9053  4153.8997  3.40  -0.32       138
 4154.1025  4154.1006  4154.0985  3.40  -0.37        69
 4154.5073  4154.5044  4154.4987  2.83  -0.69       126
 4154.8135  4154.8120  4154.8055  3.37  -0.40       120
 4156.4541  4156.4526  4156.4538  3.37               51
 4156.6758  4156.6738  4156.6714  2.95  -1.82        80*
 4156.8071  4156.8047  4156.7988  2.83  -0.81       126
 4157.7871  4157.7856  4157.7801  3.42  -0.40       127
 4158.7988  4158.7964  4158.7924  3.43  -0.67       103
 4160.5542  4160.5557  4160.5521  2.95  -2.88        30
 4161.0825  4161.0820  4161.0769  3.37  -1.69        52
 4164.7793  4164.7788  4164.7818  2.99               24
 4167.8618  4167.8618  4167.8587  3.30  -1.86        50
 4167.9609  4167.9604  4167.9552  3.69                
 4168.6172  4168.6172  4168.6147  3.37  -1.94        51
 4168.9463  4168.9448  4168.9416  3.42  -1.65        55
 4169.7598  4169.7612  4169.7562  3.40  -1.91        52
 4170.9082  4170.9072  4170.9018  3.02  -1.09        97
 4171.6948  4171.6938  4171.6908  3.69  -1.44        73
 4171.9072  4171.9062  4171.8993  3.30  -1.70        90
 4172.1289  4172.1250  4172.1222  3.25  -0.89        99
 4172.6465  4172.6460  4172.6408  3.33  -1.19       108*
 4172.7524  4172.7485  4172.7448  0.96  -3.07       110
 4172.9658  4172.9653  4172.9620  4.22               49
 4173.3203  4173.3184  4173.3151  2.85  -1.69        76
 4173.9272  4173.9263  4173.9207  0.99  -3.29        85
 4174.3994  4174.3994  4174.4019  3.57               33
 4174.9219  4174.9175  4174.9131  0.92  -2.97       103
 4175.6440  4175.6416  4175.6361  2.85  -0.83       110
 4175.8970  4175.9028  4175.8986  3.40               45
 4176.5737  4176.5718  4176.5659  3.37              124
 4177.0762  4177.0762  4177.0858  3.33               27
 4177.6016  4177.5947  4177.5939  0.92  -3.06       151*
 4180.4038  4180.4004  4180.4103  2.73  -2.91        46
 4181.1880  4181.1890  4181.1868  3.63               13
 4181.5527  4181.5532  4181.5500  3.55               62
 4181.7632  4181.7617  4181.7547  2.83  -0.37       148
 4182.3887  4182.3862  4182.3826  3.02  -1.18        88
 4182.7612  4182.7607  4182.7577  3.42  -1.66        63
 4183.0049  4183.0054  4183.0061  3.40  -2.17        36
 4184.8999  4184.8975  4184.8918  2.83  -0.87        97
 4187.0464  4187.0469  4187.0390  2.45  -0.55       204
 4187.5933  4187.5938  4187.5870  3.43  -1.23        76
 4187.8027  4187.8042  4187.7954  2.42  -0.55       224*
 4188.3296  4188.3213  4188.3271  4.26                
 4188.7368  4188.7354  4188.7316  4.32              120
 4189.5615  4189.5610  4189.5566  3.69  -1.33        70
 4191.4385  4191.4385  4191.4307  2.47  -0.67       181
 4191.6821  4191.6797  4191.6765  2.86  -1.49        98
 4194.4888  4194.4888  4194.4931  2.73  -3.36        17
 4195.3364  4195.3359  4195.3291  3.33  -0.49       127
 4195.6230  4195.6211  4195.6179  3.02  -1.80        86
 4196.2153  4196.2129  4196.2083  3.40  -0.70        98
 4196.5371  4196.5381  4196.5311  2.95  -2.11        67
 4196.6724  4196.6724  4196.6715  2.43                
 4197.0986  4197.0962  4197.0971  0.99               66
 4198.3115  4198.3081  4198.3043  2.40  -0.72       234*
 4198.6406  4198.6367  4198.6341  3.42  -0.78       128
 4199.1030  4199.1035  4199.0952  3.05   0.16       183
 4199.3608  4199.3579  4199.3612  2.95               22
 4199.9883  4199.9844  4199.9835  0.09               79
 4200.7773  4200.7695  4200.7789  1.61               51
 4200.9307  4200.9287  4200.9242  3.40  -0.83        96
 4202.0366  4202.0386  4202.0292  1.49  -0.71       326
 4202.7563  4202.7549  4202.7530  3.05  -2.22        58
 4203.5752  4203.5742  4203.5678  1.01  -3.87        53
 4203.9922  4203.9824  4203.9848  2.85  -1.01       123*
 4205.5439  4205.5410  4205.5385  3.42  -1.44        89
 4206.7056  4206.6997  4206.6967  0.05  -3.88       122
 4207.1333  4207.1309  4207.1271  2.83  -1.46        84
 4208.6104  4208.6079  4208.6040  3.40               98
 4210.3511  4210.3574  4210.3436  2.48  -0.93       183*
 4213.6543  4213.6519  4213.6474  2.85  -1.29        90
 4215.9712  4215.9707  4215.9678  2.69               91
 4216.1919  4216.1895  4216.1838  0.00  -3.36       130
 4217.5527  4217.5527  4217.5456  3.43  -0.48       128
 4219.3677  4219.3716  4219.3604  3.57              146*
 4220.0498  4220.0498  4220.0495  3.93  -1.66        48
 4220.3477  4220.3457  4220.3417  3.07  -1.31        87
 4222.2207  4222.2207  4222.2131  2.45  -0.97       180
 4223.7295  4223.7300  4223.7289  2.95  -2.91        34
 4224.1797  4224.1772  4224.1717  3.37  -0.51       135
 4224.5186  4224.5146  4224.5128  3.43  -1.04       114*
 4225.4624  4225.4600  4225.4543  3.42  -0.51       120
 4225.7158  4225.7153  4225.7129  4.22               52
 4225.9619  4225.9604  4225.9557  3.05  -1.41        74
 4226.4316  4226.4351  4226.4240  2.85  -1.52        71
 4227.4341  4227.4346  4227.4266  3.33   0.27       185
 4228.7178  4228.7178  4228.7184  3.37  -2.54        24
 4229.5166  4229.5161  4229.5102  3.27  -1.63        81
 4229.7622  4229.7666  4229.7516  1.49  -3.43       115
 4232.7314  4232.7295  4232.7263  0.11  -4.93        58
 4233.6104  4233.6108  4233.6028  2.48  -0.60       298
 4235.9448  4235.9453  4235.9370  2.42  -0.34       385
 4237.0771  4237.0811  4237.0742  0.96  -4.38        40
 4237.6719  4237.6733  4237.6708  3.02  -2.37        25
 4238.0303  4238.0278  4238.0238  3.42              111
 4238.6152  4238.6187  4238.6084  3.63               18
 4238.8179  4238.8154  4238.8100  3.40  -0.23       155*
 4239.3638  4239.3628  4239.3613  3.64  -1.52        66
 4239.7378  4239.7344  4239.7324  2.95  -1.53        78
 4239.8530  4239.8521  4239.8477  2.69  -1.64       132
 4240.3760  4240.3784  4240.3708  3.55  -1.27       101
 4241.1182  4241.1187  4241.1143  2.83  -2.51        50
 4242.6025  4242.6030  4242.5960  2.73  -2.65        87
 4242.7334  4242.7314  4242.7294  3.30  -1.75        61
 4243.3687  4243.3662  4243.3685  3.64              151
 4243.5439  4243.5425  4243.5411  3.69                
 4243.8179  4243.8179  4243.8162  3.88  -1.50        63
 4245.2637  4245.2651  4245.2572  2.86  -1.17       118
 4246.0889  4246.0854  4246.0850  3.64  -1.10        95
 4247.4336  4247.4316  4247.4255  3.37  -0.24       162
 4248.2305  4248.2290  4248.2240  3.07  -1.29        97
 4248.4092  4248.4126  4248.4026  1.01               65
 4250.1270  4250.1279  4250.1195  2.47  -0.41       342*
 4250.7944  4250.7964  4250.7869  1.56  -0.71       400*
 4253.9224  4253.9126  4253.9303  3.64               63
 4255.5039  4255.5034  4255.5004  3.02  -2.01        51
 4256.1987  4256.1934  4256.2055  3.42               54
 4256.3135  4256.3135  4256.3097  2.43               23
 4256.8052  4256.8052  4256.8071  4.26  -1.56        33
 4258.3232  4258.3203  4258.3158  0.09  -4.32        82
 4258.6162  4258.6152  4258.6112  2.83  -2.02        82
 4258.9546  4258.9536  4258.9517  3.02  -2.24        50
 4260.0049  4260.0054  4259.9992  3.33  -1.26        86
 4260.1392  4260.1309  4260.1352  3.07  -1.52        84
 4260.4819  4260.4834  4260.4744  2.40   0.08       595
 4260.7295  4260.7266  4260.7289  2.85               50
 4264.2095  4264.2124  4264.2034  3.37  -1.51       102*
 4265.2656  4265.2617  4265.2681  3.93               76
 4266.9702  4266.9668  4266.9645  2.73  -1.81        81
 4267.8330  4267.8252  4267.8265  3.11  -1.17       156*
 4268.7539  4268.7524  4268.7488  3.30  -1.57        69
 4271.1606  4271.1616  4271.1538  2.45  -0.35       240*
 4271.7671  4271.7690  4271.7605  1.49  -0.16       756
 4273.8774  4273.8882  4273.8685  3.07              114*
 4276.6782  4276.6768  4276.6761  3.88  -1.21        57
 4278.2324  4278.2290  4278.2314  3.37  -1.74        73
 4279.4893  4279.4868  4279.4887  3.88  -1.46        63
 4279.8706  4279.8691  4279.8700  2.86  -2.33        60
 4280.5322  4280.5259  4280.5396  3.24  -2.07        57
 4282.4106  4282.4106  4282.4029  2.18  -0.78       146
 4284.4062  4284.4062  4284.4054  4.37               27
 4285.4478  4285.4458  4285.4420  3.24  -1.20       120
 4285.8184  4285.8120  4285.8225  3.64  -1.78        59
 4286.8735  4286.8784  4286.8645  3.42               54
 4286.9902  4286.9951  4286.9837  3.94              101*
 4288.1514  4288.1494  4288.1458  2.76  -2.06        64
 4288.9590  4288.9585  4288.9560  2.59  -2.40        74
 4289.9199  4289.9170  4289.9146  3.40               65
 4290.3828  4290.3799  4290.3789  2.99  -1.72        62
 4291.4722  4291.4688  4291.4637  0.05  -4.08        84
 4292.1162  4292.1099  4292.1178  2.18  -3.04        95
 4292.2881  4292.2881  4292.2844  2.20  -2.78        50
 4293.8003  4293.8013  4293.7983  2.43                
 4294.1299  4294.1304  4294.1248  1.49  -1.11       217
 4298.0420  4298.0347  4298.0364  3.05  -1.43       111
 4299.2427  4299.2437  4299.2349  3.27              212
 4299.4736  4299.4761  4299.4670  3.25               71
 4299.6343  4299.6362  4299.6286  3.02               82
 4302.1943  4302.2036  4302.1858  3.05  -1.72        48
 4305.4570  4305.4526  4305.4505  3.02  -1.33       124
 4307.9102  4307.9106  4307.9023  1.56  -0.07       723
 4309.0381  4309.0415  4309.0307  3.63  -1.15       131
 4309.3818  4309.3828  4309.3745  2.95  -1.19       126
 4315.0928  4315.0928  4315.0846  2.20  -0.97       153
 4317.0479  4317.0483  4317.0475  3.55  -2.17        11
 4320.4902  4320.4932  4320.4829  3.42               24
 4325.7695  4325.7710  4325.7620  0.00              793
 4325.9458  4325.9424  4325.9400  3.27  -1.83        56
 4326.7578  4326.7568  4326.7533  2.95  -1.93        56
 4327.1025  4327.1040  4327.0956  3.55  -0.80        83*
 4327.9092  4327.9121  4327.9034  3.30  -1.74        69
 4330.9521  4330.9517  4330.9519  3.27               42
 4337.0537  4337.0527  4337.0463  1.56  -1.70       120
 4341.8145  4341.8149  4341.8134  3.55                
 4343.2173  4343.2373  4343.2164  4.10              112*
 4343.2710  4343.2373  4343.2164  4.10              112*
 4343.7017  4343.6997  4343.6975  3.05  -1.88        71
 4346.5571  4346.5566  4346.5526  3.30  -1.72        68
 4347.2373  4347.2368  4347.2336  0.00  -5.50        41
 4347.8364  4347.8359  4347.8326  3.60  -1.66        65
 4348.9409  4348.9409  4348.9366  2.99  -2.14        58
 4351.5503  4351.5488  4351.5439  2.99  -1.73        72
 4352.7432  4352.7407  4352.7347  2.22  -1.29       142
 4358.5073  4358.5068  4358.4991  2.95  -1.68        95
 4360.8008  4360.7939  4360.8032  3.64  -1.87        51
 4365.8999  4365.8994  4365.8967  2.99  -2.25        48
 4367.5864  4367.5898  4367.5785  2.99  -1.31       143
 4367.9102  4367.9077  4367.9036  1.61  -2.89        90
 4369.7793  4369.7773  4369.7718  3.05  -0.80       162*
 4372.9873  4372.9873  4372.9817  3.02  -2.63        34
 4373.5654  4373.5645  4373.5607  3.02  -1.83        65
 4375.9365  4375.9390  4375.9301  0.00  -3.03       152
 4376.7778  4376.7773  4376.7742  3.64               52
 4377.7900  4377.7891  4377.7916  3.27  -2.31        39
 4382.7715  4382.7661  4382.7680  3.57  -1.31        79
 4383.5527  4383.5542  4383.5450  1.49   0.20      1008
 4385.2500  4385.2466  4385.2496  3.02               52
 4387.8975  4387.8955  4387.8912  3.07  -1.52        73
 4388.4136  4388.4116  4388.4068  3.60  -0.68       103
 4389.2524  4389.2495  4389.2449  0.05  -4.58        67
 4390.4531  4390.4629  4390.4480  2.99  -2.50        53
 4390.9575  4390.9600  4390.9505  3.02  -1.52        92
 4392.5820  4392.5830  4392.5797  3.88  -2.00        37
 4393.0171  4393.0146  4393.0240  3.02               27
 4395.4966  4395.4956  4395.4973  3.88               66
 4401.2959  4401.2935  4401.2899  3.60  -0.92       101
 4401.4478  4401.4507  4401.4429  2.83  -2.15        48
 4404.7583  4404.7603  4404.7504  1.56  -0.14       898
 4405.0220  4405.0181  4405.0190  0.05  -5.22        28
 4407.7163  4407.7080  4407.7092  2.18  -1.97       146*
 4408.4214  4408.4219  4408.4135  2.20  -1.78       130
 4409.1221  4409.1226  4409.1195  3.30  -2.23        51
 4415.1304  4415.1313  4415.1225  1.61  -0.62       417*
 4422.5771  4422.5737  4422.5681  2.85  -1.12       117*
 4423.1396  4423.1372  4423.1415  2.99  -2.51        59
 4423.8438  4423.8428  4423.8408  3.65  -1.61        53
 4425.6567  4425.6572  4425.6563  3.57               40
 4425.7534  4425.7539  4425.7521  3.27               20
 4428.5674  4428.5547  4428.5670  3.94               35
 4429.1899  4429.1934  4429.1869  3.93               15
 4430.1934  4430.1934  4430.1891  3.02  -1.75        68
 4430.6226  4430.6196  4430.6140  2.22  -1.66       115
 4432.5713  4432.5708  4432.5678  3.57  -1.60        47
 4433.2261  4433.2261  4433.2187  3.65  -0.70        97
 4433.7861  4433.7847  4433.7824  3.60  -1.27        73
 4435.1567  4435.1523  4435.1489  0.09  -4.38        83
 4438.3452  4438.3452  4438.3433  3.69  -1.63        45
 4439.6353  4439.6357  4439.6341  4.55               22
 4439.8848  4439.8843  4439.8808  2.28  -3.00        47
 4440.4766  4440.4761  4440.4793  3.60  -2.07        46
 4440.8242  4440.8237  4440.8239  3.96  -1.60        47
 4441.5439  4441.5459  4441.5456  3.88               20
 4442.3467  4442.3467  4442.3390  2.20  -1.26       171*
 4442.8359  4442.8330  4442.8316  2.18  -2.79        57
 4443.2026  4443.1987  4443.1942  2.86  -1.04        95
 4445.4746  4445.4746  4445.4715  0.09  -5.44        30
 4446.8369  4446.8389  4446.8321  3.69  -1.33        71*
 4447.1348  4447.1328  4447.1304  2.20  -2.73        60
 4447.7256  4447.7246  4447.7173  2.22  -1.34       177*
 4450.3193  4450.3179  4450.3156  3.11  -1.99        53
 4450.7642  4450.7637  4450.7669  3.88  -2.24        25
 4452.6113  4452.6118  4452.6095  3.94  -1.93        26
 4454.3882  4454.3862  4454.3810  2.83  -1.30        84
 4455.0259  4455.0220  4455.0273  3.88  -1.09        90
 4456.3291  4456.3296  4456.3257  3.05  -2.17        48
 4458.0845  4458.0835  4458.0802  3.88               61
 4459.1260  4459.1240  4459.1176  2.18  -1.28       190*
 4461.1997  4461.1992  4461.1967  3.02               48
 4461.3765  4461.3848  4461.3729  3.42               55*
 4461.6606  4461.6592  4461.6528  0.09  -3.21       116
 4462.1978  4462.1982  4462.1955  3.60               31
 4463.1313  4463.1333  4463.1326  3.07               19
 4466.9390  4466.9355  4466.9386  3.93  -1.35        48
 4469.3833  4469.3813  4469.3756  3.65  -0.48       110*
 4471.6782  4471.6787  4471.6772  0.11  -6.00        19
 4472.7168  4472.7256  4472.7113  3.64               63
 4478.0190  4478.0200  4478.0182  2.20  -3.70        15
 4479.6113  4479.6104  4479.6028  3.63               61
 4479.9648  4479.9644  4479.9629  3.98  -1.52        42
 4480.1411  4480.1406  4480.1366  3.05  -1.93        54
 4480.2686  4480.2690  4480.2717  3.60               24
 4481.6118  4481.6113  4481.6093  3.69  -1.42        46
 4482.1772  4482.1812  4482.1699  0.11  -3.50       165*
 4482.7422  4482.7383  4482.7393  3.65  -1.35        67
 4483.7769  4483.7783  4483.7770  3.64  -2.47        11
 4484.2271  4484.2251  4484.2198  3.60  -0.86        77
 4485.6812  4485.6797  4485.6756  3.69  -1.02        65
 4485.9692  4485.9702  4485.9725  3.65  -2.35        18
 4487.7378  4487.7378  4487.7364  3.24  -2.84        15
 4488.1353  4488.1343  4488.1331  3.60  -1.72        46
 4488.9092  4488.9077  4488.9069  3.65  -1.83         
 4489.7480  4489.7441  4489.7391  0.12  -3.97         
 4490.0889  4490.0850  4490.0840  3.02  -1.58        67
 4490.7671  4490.7739  4490.7601  3.94               76*
 4492.6802  4492.6807  4492.6783  3.98  -1.65        29
 4493.3745  4493.3784  4493.3707  3.57  -3.04         5
 4494.0532  4494.0537  4494.0555  3.98  -1.81        32
 4494.5713  4494.5713  4494.5632  2.20  -1.14       139
 4495.5688  4495.5708  4495.5680  3.60  -2.12        24
 4495.9546  4495.9541  4495.9531  3.65  -1.72        41
 4498.5381  4498.5542  4498.5332  3.88                8
 4500.6333  4500.6338  4500.6301  4.56                
 4502.5923  4502.5928  4502.5909  3.57  -2.35        21
 4504.8330  4504.8320  4504.8306  3.27  -2.27        46*
 4507.2148  4507.2144  4507.2132  3.11                6
 4510.8237  4510.8262  4510.8205  3.60  -2.89         8
 4514.1880  4514.1865  4514.1839  3.05  -2.05        48
 4515.1670  4515.1665  4515.1667  2.88  -3.23        14
 4517.5293  4517.5288  4517.5245  3.07  -1.86        61*
 4518.5791  4518.5796  4518.5771  2.22  -3.94        14
 4523.4009  4523.4004  4523.3987  3.65  -1.99        36
 4525.1445  4525.1426  4525.1368  3.60              120*
 4525.8657  4525.8672  4525.8635  2.88  -3.20        17
 4526.5620  4526.5586  4526.5608  3.11               38
 4527.7837  4527.7847  4527.7827  3.25  -2.74        21
 4528.6226  4528.6240  4528.6142  2.18  -0.82       275*
 4531.1562  4531.1543  4531.1482  1.49  -2.16       106
 4531.6313  4531.6274  4531.6302  3.21               55
 4536.4893  4536.4907  4536.4866  3.64               10
 4537.6714  4537.6719  4537.6734  3.27  -2.88        13
 4538.8369  4538.8340  4538.8366  3.94               51*
 4541.3149  4541.3120  4541.3141  3.25  -2.95        17
 4541.9419  4541.9404  4541.9416  3.27  -3.13         8
 4542.6968  4542.6938  4542.6986  3.69               31*
 4547.0205  4547.0161  4547.0169  1.56  -3.73        92*
 4547.8545  4547.8511  4547.8474  3.55  -1.01        73
 4551.6494  4551.6504  4551.6470  3.94  -2.06        23
 4554.4531  4554.4551  4554.4512  2.87  -3.05        26
 4556.1338  4556.1318  4556.1259  3.60  -0.79       100
 4556.9258  4556.9272  4556.9250  3.25  -2.71        21
 4558.1064  4558.1079  4558.1054  3.64               19
 4560.0903  4560.0898  4560.0881  3.60  -1.92        42
 4561.4126  4561.4131  4561.4143  4.42                
 4564.6973  4564.6982  4564.6986  3.65               30
 4564.8232  4564.8242  4564.8214  3.07               24
 4565.3130  4565.3174  4565.3102  3.27  -2.51        26
 4565.6636  4565.6626  4565.6619  3.24  -2.25        76*
 4566.5166  4566.5176  4566.5145  3.30  -2.38        36
 4568.6025  4568.6045  4568.6026  3.93  -2.42        14
 4568.7661  4568.7690  4568.7632  3.27               60*
 4569.0591  4569.0649  4569.0555  3.27                3
 4571.4385  4571.4385  4571.4378  2.88  -3.27        18
 4574.2183  4574.2188  4574.2162  3.21  -2.50        33
 4574.7217  4574.7212  4574.7179  2.28  -2.97        52
 4575.7822  4575.7861  4575.7802  3.30               15
 4579.0659  4579.0591  4579.0667  3.27               12
 4579.3286  4579.3286  4579.3264  2.83               22
 4580.5835  4580.5864  4580.5774  3.65  -2.09        40
 4581.1943  4581.1973  4581.1918  4.61                
 4581.5103  4581.5039  4581.5080  3.24  -1.83       201*
 4584.7183  4584.7217  4584.7164  3.60               32
 4584.8213  4584.8193  4584.8192  3.60               49
 4586.2290  4586.2285  4586.2313  4.37                
 4587.1313  4587.1299  4587.1276  3.57  -1.74        46
 4587.7217  4587.7217  4587.7204  3.98  -2.15        14
 4592.6602  4592.6562  4592.6511  1.56  -2.45        95
 4593.5259  4593.5278  4593.5252  3.94  -2.06        22
 4595.2085  4595.2139  4595.2080  3.63               10
 4595.3628  4595.3613  4595.3586  3.30  -1.76        61
 4596.0635  4596.0610  4596.0605  3.60  -1.37        61
 4596.4116  4596.4106  4596.4155  3.65  -2.32        29
 4597.7490  4597.7505  4597.7454  4.61                
 4597.8701  4597.8687  4597.8714  4.43                
 4598.1230  4598.1216  4598.1171  3.28  -1.57        76
 4598.3647  4598.3652  4598.3669  3.94               16
 4598.7437  4598.7432  4598.7400  3.65  -2.66        12
 4599.8408  4599.8398  4599.8425  4.31                
 4600.9331  4600.9399  4600.9340  3.24  -2.57        26
 4602.0073  4602.0044  4602.0010  1.61  -3.15        60
 4602.9502  4602.9468  4602.9410  1.49  -2.21        97
 4603.3438  4603.3433  4603.3424  2.85  -3.14        14
 4603.9492  4603.9492  4603.9489  2.99  -2.84        15
 4604.5557  4604.5566  4604.5575  4.47                
 4607.6533  4607.6509  4607.6469  3.27               75
 4611.2861  4611.2847  4611.2789  3.65              131*
 4613.2090  4613.2080  4613.2027  3.29  -1.67        66
 4614.2051  4614.2041  4614.2054  3.30  -2.62        27
 4619.2949  4619.2925  4619.2880  3.60  -1.12        70
 4625.0522  4625.0503  4625.0453  3.24  -1.34        76
 4627.5449  4627.5410  4627.5467  3.30               12
 4630.1265  4630.1240  4630.1203  2.28  -2.59        61
 4632.9189  4632.9146  4632.9117  1.61  -2.91        97*
 4633.7568  4633.7612  4633.7558  3.02  -3.03        21
 4635.6152  4635.6118  4635.6170  2.87  -3.59        10
 4635.8501  4635.8486  4635.8462  2.85  -2.36        44
 4636.6724  4636.6748  4636.6707  3.05  -3.77         4
 4637.5103  4637.5078  4637.5034  3.28  -1.39        77
 4638.0161  4638.0137  4638.0098  3.60  -1.12        82
 4643.4688  4643.4673  4643.4634  3.65  -1.15        63
 4649.8169  4649.8164  4649.8165  3.24  -2.69        16
 4653.4912  4653.4922  4653.4904  0.99                8
 4657.5874  4657.5874  4657.5848  2.85  -2.90        24
 4658.2964  4658.2974  4658.2947  3.27  -3.04        14
 4661.3213  4661.3188  4661.3197  2.83  -4.07         3
 4661.5356  4661.5366  4661.5344  4.56  -1.27        28
 4661.9736  4661.9746  4661.9703  2.99  -2.50        35
 4663.1802  4663.1831  4663.1782  3.55  -2.42        18
 4667.4614  4667.4590  4667.4531  3.60  -0.75        75
 4668.1416  4668.1367  4668.1344  3.27              112*
 4669.1753  4669.1729  4669.1711  3.65  -1.21        60
 4671.4189  4671.4185  4671.4147  4.65                
 4672.8354  4672.8354  4672.8305  1.61  -4.24        31
 4673.1694  4673.1670  4673.1636  3.65  -1.06        72
 4673.2700  4673.2656  4673.2700  3.65  -1.25        39
 4674.6494  4674.6460  4674.6478  1.56  -4.79        18
 4677.5884  4677.5903  4677.5896  4.15  -2.28        12
 4679.2231  4679.2227  4679.2247  3.25               47
 4680.2983  4680.2979  4680.2948  1.61  -3.77        43
 4680.4722  4680.4775  4680.4672  2.86  -2.73        58*
 4682.1133  4682.1133  4682.1111  4.56                
 4682.5601  4682.5601  4682.5605  2.94  -3.13        22
 4683.5635  4683.5625  4683.5597  2.83  -2.32        46
 4685.0283  4685.0303  4685.0246  2.85  -3.34        16
 4687.3882  4687.3867  4687.3865  2.83  -2.76        44*
 4687.6709  4687.6709  4687.6709  2.86  -3.78         6
 4690.1416  4690.1401  4690.1380  3.69  -1.64        51
 4690.3721  4690.3735  4690.3697  3.24               13
 4691.4189  4691.4136  4691.4117  2.99  -1.52       104*
 4700.1592  4700.1587  4700.1579  4.32               52
 4701.0483  4701.0483  4701.0447  3.69  -1.96        38
 4704.9521  4704.9502  4704.9481  3.69  -1.57        58
 4705.4595  4705.4634  4705.4570  3.55  -2.31        36
 4706.3008  4706.3013  4706.2992  3.64  -2.95         6
 4707.2827  4707.2808  4707.2745  3.24  -1.08       107
 4707.4922  4707.4897  4707.4877  2.85  -2.31        65
 4708.9712  4708.9727  4708.9685  3.64  -2.03       111*
 4709.0928  4709.0903  4709.0881  3.65              111*
 4710.2900  4710.2871  4710.2833  3.02  -1.61        98*
 4714.0684  4714.0698  4714.0703  4.56  -1.54        36
 4714.1943  4714.1953  4714.1915  3.30               22
 4716.8374  4716.8379  4716.8390  3.25  -3.41         5
 4721.0000  4720.9966  4721.0006  2.99  -2.80        47
 4725.9385  4725.9414  4725.9344  4.29                7
 4728.5522  4728.5498  4728.5457  3.65  -1.17        73
 4729.0210  4729.0210  4729.0192  4.08  -1.61        35
 4729.6738  4729.6777  4729.6766  3.40  -2.47        45
 4733.6001  4733.5962  4733.5917  1.49  -2.99        76
 4734.0991  4734.1006  4734.0980  4.29  -1.58        30
 4735.8477  4735.8462  4735.8439  4.08  -1.32        59
 4737.6348  4737.6328  4737.6354  3.27  -2.25        38
 4740.3418  4740.3413  4740.3401  3.02  -2.63        37
 4741.0708  4741.0693  4741.0696  3.33               33
 4741.5352  4741.5342  4741.5297  2.83  -1.76        69
 4742.9326  4742.9336  4742.9381  4.19               10
 4745.1313  4745.1328  4745.1286  2.22  -4.17        12
 4745.8057  4745.8047  4745.8001  3.65  -1.27        69
 4749.9487  4749.9487  4749.9477  4.56  -1.34        33
 4757.5825  4757.5815  4757.5780  3.27               54
 4766.7837  4766.7847  4766.7868  4.59                
 4768.3262  4768.3315  4768.3203  3.69              110*
 4771.7021  4771.7041  4771.6965  2.20  -3.81        61
 4772.8179  4772.8198  4772.8030  1.56  -2.90        88
 4776.0698  4776.0703  4776.0673  3.30  -2.70        29
 4776.3711  4776.3672  4776.3772  4.56               52*
 4779.4419  4779.4419  4779.4394  3.42  -2.02        51
 4785.9575  4785.9580  4785.9566  4.14  -1.93        30
 4786.8145  4786.8125  4786.8070  3.02  -1.61        95
 4788.7627  4788.7617  4788.7569  3.24  -1.76        72
 4789.6582  4789.6567  4789.6508  3.55  -0.96        96
 4790.7441  4790.7441  4790.7431  3.25  -3.24        10
 4791.2471  4791.2461  4791.2462  3.27  -2.51        40
 4793.9644  4793.9663  4793.9619  3.05  -3.53         9
 4798.2666  4798.2671  4798.2649  4.19  -1.17        47
 4798.7344  4798.7344  4798.7313  1.61  -4.25        35
 4799.4092  4799.4097  4799.4061  3.64  -2.23        36
 4800.1294  4800.1299  4800.1288  3.04  -2.74        19
 4800.6533  4800.6528  4800.6490  4.14  -1.03        72
 4802.8853  4802.8843  4802.8797  3.64  -1.51        73
 4804.5186  4804.5190  4804.5193  3.57  -2.59        26
 4807.7119  4807.7119  4807.7088  3.37  -2.20        60
 4808.1494  4808.1499  4808.1483  3.25  -2.79        30
 4808.6802  4808.6802  4808.6800  4.73                
 4809.1387  4809.1406  4809.1380  3.69               17
 4809.9390  4809.9390  4809.9384  3.57  -2.72        20
 4811.0405  4811.0435  4811.0284  3.07               16
 4813.1143  4813.1147  4813.1128  3.27  -2.89        24
 4815.2300  4815.2314  4815.2350  3.42               14
 4824.1416  4824.1431  4824.1659  3.63               94
 4832.7207  4832.7178  4832.7276  3.64  -1.73        68
 4834.5098  4834.5107  4834.5069  2.42  -3.41        28
 4835.8711  4835.8711  4835.8679  4.10  -1.50        44
 4838.0898  4838.0908  4838.0847  3.25                9
 4838.5161  4838.5156  4838.5118  3.42  -1.95        51
 4839.5503  4839.5493  4839.5445  3.27  -1.82        55
 4840.3213  4840.3120  4840.3217  4.15  -1.39        88*
 4841.7856  4841.7866  4841.7850  4.19  -1.88        24
 4842.7905  4842.7896  4842.7884  4.10  -1.56        44*
 4843.1514  4843.1509  4843.1438  3.40  -1.84        67
 4844.0166  4844.0171  4844.0138  3.55  -2.05        39
 4845.6514  4845.6519  4845.6482  3.63               36
 4848.8862  4848.8862  4848.8836  2.28  -3.14        33
 4849.6694  4849.6689  4849.6688  3.57  -2.68        16
 4855.6792  4855.6782  4855.6732  3.37               60
 4858.2505  4858.2534  4858.2439  4.19                8
 4859.1265  4859.1260  4859.1218  4.19  -1.73        18
 4859.7505  4859.7505  4859.7414  2.88  -0.76       108
 4862.6011  4862.5967  4862.5969  4.15               16
 4863.6504  4863.6499  4863.6437  3.43               48
 4869.4658  4869.4658  4869.4639  3.55  -2.52        20
 4871.3271  4871.3281  4871.3182  2.87  -0.36       228
 4871.9326  4871.9346  4871.9281  3.25  -2.15        45
 4872.1470  4872.1475  4872.1378  2.88  -0.57       195
 4872.9102  4872.9106  4872.9072  4.22  -2.30        10
 4873.7529  4873.7534  4873.7513  3.30               12
 4874.3560  4874.3564  4874.3537  3.07  -3.03        18
 4875.0303  4875.0303  4875.0302  4.73                
 4875.8823  4875.8818  4875.8776  3.33  -2.02        55
 4876.1875  4876.1860  4876.1879  3.25  -3.38         8
 4878.2202  4878.2178  4878.2112  2.88  -0.89       187*
 4881.7231  4881.7222  4881.7178  3.30  -1.78        61
 4882.1499  4882.1489  4882.1434  3.42  -1.64        70
 4885.4365  4885.4355  4885.4306  3.88               60
 4886.3379  4886.3369  4886.3318  4.15               68
 4887.1963  4887.1958  4887.1939  4.19               62
 4887.3662  4887.3662  4887.3657  4.08  -2.28        18
 4888.6426  4888.6416  4888.6369  4.10               91*
 4889.0083  4889.0098  4889.0015  2.20  -2.55       121*
 4889.1064  4889.1025  4889.1021  3.88              121*
 4890.7642  4890.7656  4890.7551  2.88  -0.39       220
 4891.5015  4891.5024  4891.4924  2.85  -0.11       312
 4892.8623  4892.8618  4892.8589  4.22  -1.29        44
 4896.4404  4896.4404  4896.4385  3.88  -2.05        26
 4903.3193  4903.3184  4903.3102  2.88  -0.93       157*
 4905.1343  4905.1348  4905.1328  3.93  -2.05        30
 4907.7368  4907.7358  4907.7318  3.43  -1.84        61
 4908.0317  4908.0308  4908.0301  4.22               37
 4908.6064  4908.6079  4908.5988  2.48  -4.16         4
 4909.3877  4909.3877  4909.3835  3.93               66
 4910.0239  4910.0229  4910.0169  3.40               91
 4910.3320  4910.3315  4910.3258  4.19               79
 4910.5718  4910.5703  4910.5648  4.22               80
 4911.5317  4911.5317  4911.5294  4.26  -2.24        24
 4911.7812  4911.7812  4911.7794  3.93  -1.79        44
 4912.4956  4912.4946  4912.4984  4.14  -2.42        10
 4917.2349  4917.2339  4917.2300  4.19  -1.18        60
 4918.0156  4918.0156  4918.0125  4.23  -1.36        53
 4919.0034  4919.0034  4918.9940  2.87  -0.34       278
 4920.5122  4920.5137  4920.5031  2.83   0.07       471*
 4924.7788  4924.7769  4924.7695  2.28  -2.11       101
 4925.2822  4925.2812  4925.2834  4.10  -2.12        20
 4927.4214  4927.4229  4927.4182  3.57  -2.07        55*
 4930.3188  4930.3154  4930.3154  3.96  -1.35        82
 4933.1938  4933.1968  4933.1908  4.19               39
 4933.3447  4933.3394  4933.3413  4.23               97
 4933.8760  4933.8779  4933.8730  3.94               41
 4938.1797  4938.1787  4938.1739  3.94               92*
 4938.8228  4938.8223  4938.8138  2.88  -1.08       119
 4939.2437  4939.2427  4939.2391  4.22               88
 4939.6963  4939.6938  4939.6867  0.86  -3.34        96
 4945.6392  4945.6396  4945.6374  4.21  -1.51        42
 4946.3960  4946.3955  4946.3881  3.37  -1.17       113
 4950.1118  4950.1113  4950.1060  3.42  -1.67        76
 4957.3076  4957.3086  4957.2986  2.85  -0.41       696*
 4957.6064  4957.6074  4957.5968  2.81   0.23       696*
 4961.9170  4961.9194  4961.9140  3.63  -2.29        26
 4962.5762  4962.5762  4962.5719  4.18  -1.18        52
 4966.0977  4966.0972  4966.0889  3.33  -0.87       114
 4966.2856  4966.2822  4966.2895  3.96               16
 4967.9043  4967.9038  4967.8974  4.19               74
 4968.7007  4968.7002  4968.6979  3.64  -1.78        46
 4969.9233  4969.9224  4969.9176  4.22  -0.71        69
 4970.5000  4970.4995  4970.4958  3.63  -1.74        51
 4970.6475  4970.6479  4970.6461  3.96               31
 4973.1084  4973.1064  4973.1019  3.96  -0.95        88
 4977.6499  4977.6519  4977.6487  3.93               34*
 4978.6079  4978.6025  4978.6033  3.98  -0.93       118*
 4979.5879  4979.5884  4979.5861  3.64  -2.58        19
 4982.5088  4982.5078  4982.4999  4.10              138
 4983.2583  4983.2578  4983.2507  4.15              114
 4983.8618  4983.8608  4983.8529  4.10              123
 4985.2612  4985.2598  4985.2529  3.93  -0.56       101
 4985.5562  4985.5547  4985.5473  2.87  -1.33       103
 4985.9829  4985.9839  4985.9842  4.26  -1.90        25
 4986.2256  4986.2261  4986.2226  4.22  -1.39        45
 4986.9058  4986.9058  4986.9034  4.26  -2.09        18
 4988.9565  4988.9561  4988.9501  4.15  -0.89        80
 4991.2749  4991.2744  4991.2683  4.19  -0.67        87
 4991.8677  4991.8677  4991.8675  4.22  -1.91        16
 4992.7856  4992.7871  4992.7854  4.26  -2.35         8
 4993.6836  4993.6890  4993.6805  4.21  -1.47        51*
 4994.1392  4994.1377  4994.1295  0.92  -3.08        95
 4995.4092  4995.4106  4995.4097  4.26  -1.89        13
 4999.1133  4999.1143  4999.1125  4.19  -1.74        29
 5001.8726  5001.8721  5001.8636  3.88   0.01       168
 5002.7993  5002.7988  5002.7927  3.40  -1.58        85
 5004.0474  5004.0474  5004.0443  4.21  -1.40        50
 5005.7212  5005.7202  5005.7123  3.88              136
 5006.1284  5006.1289  5006.1191  2.83  -0.62       190
 5011.2144  5011.2153  5011.2120  3.02                2
 5012.0767  5012.0796  5012.0684  0.86  -2.64       154*
 5012.6978  5012.6987  5012.6947  4.28  -1.79        40
 5014.9512  5014.9502  5014.9425  3.94  -0.30       125
 5016.4775  5016.4780  5016.4790  4.26  -1.69        33
 5019.7324  5019.7329  5019.7307  3.98               24
 5020.8188  5020.8193  5020.8170  3.55               17
 5021.5957  5021.5967  5021.5912  4.26  -0.68        69*
 5022.2437  5022.2422  5022.2355  3.98  -0.53       114
 5023.1880  5023.1885  5023.1866  4.28  -1.60        35
 5023.4985  5023.4995  5023.4978  4.31  -1.71        26
 5025.0806  5025.0820  5025.0844  4.26  -1.99        20
 5025.3042  5025.3052  5025.3026  4.28  -2.04         
 5027.1309  5027.1313  5027.1231  4.15              105
 5027.3433  5027.3413  5027.3425  3.98               32
 5027.7603  5027.7603  5027.7567  4.21  -1.25        61
 5028.1338  5028.1328  5028.1264  3.57  -1.12        83
 5029.6216  5029.6211  5029.6176  3.42  -2.05        41
 5030.7798  5030.7808  5030.7786  3.24  -2.83        20
 5031.0220  5031.0220  5031.0363  3.64               65
 5031.9150  5031.9160  5031.9145  4.37  -1.67        21
 5036.9224  5036.9233  5036.9222  3.02               23
 5039.2588  5039.2593  5039.2520  3.37  -1.57        73
 5040.2554  5040.2559  5040.2400  4.22               10
 5040.9116  5040.9028  5040.9061  4.28              116
 5041.0815  5041.0786  5041.0716  0.96  -3.09       112
 5041.7646  5041.7651  5041.7560  1.49  -2.20       158*
 5044.2178  5044.2168  5044.2114  2.85  -2.02        70
 5048.4414  5048.4399  5048.4361  3.96  -1.03        70
 5049.8296  5049.8306  5049.8198  2.28  -1.36       135
 5051.6436  5051.6436  5051.6345  0.92  -2.80       111
 5052.9819  5052.9810  5052.9814  3.27               12
 5054.6445  5054.6450  5054.6426  3.64  -1.92        35
 5055.9893  5055.9893  5055.9916  4.31  -2.01        24
 5056.8433  5056.8447  5056.8412  4.26  -1.96        24*
 5057.4854  5057.4863  5057.4836  4.19               17
 5058.4980  5058.4995  5058.4975  3.64  -2.83        10
 5060.0811  5060.0781  5060.0790  0.00  -5.46        60
 5065.0273  5065.0229  5065.0185  4.26              118*
 5065.1978  5065.1963  5065.1927  3.64  -1.51        68
 5067.1558  5067.1562  5067.1496  4.22  -0.97        73
 5068.7754  5068.7749  5068.7658  2.94  -1.04       129
 5072.0825  5072.0820  5072.0784  4.28               80
 5072.6768  5072.6768  5072.6721  4.22               60
 5074.7578  5074.7578  5074.7483  4.22  -0.20       115
 5076.2705  5076.2729  5076.2646  4.30               78*
 5078.9834  5078.9824  5078.9748  4.30               93
 5079.2319  5079.2305  5079.2230  2.20  -2.07       100
 5079.7495  5079.7476  5079.7400  0.99  -3.22        87
 5080.9380  5080.9414  5080.9361  3.27  -3.09        12
 5083.3481  5083.3472  5083.3386  0.96  -2.96        95
 5084.5503  5084.5522  5084.5457  3.69                8
 5088.1548  5088.1548  5088.1531  4.15  -1.78        32
 5090.7812  5090.7808  5090.7740  4.26  -0.40        85
 5097.0063  5097.0054  5096.9980  4.28               90
 5098.5791  5098.5811  5098.5723  3.93               70
 5098.7080  5098.7061  5098.6981  2.18  -2.03       102
 5099.0801  5099.0806  5099.0773  3.98  -1.26        52
 5104.0327  5104.0337  5104.0302  3.02  -2.87        25
 5104.1914  5104.1924  5104.1912  4.18  -1.97        25
 5104.4395  5104.4404  5104.4375  4.28  -1.69        29
 5107.4575  5107.4561  5107.4474  0.99  -3.09        91
 5107.6504  5107.6494  5107.6411  1.56  -2.42        97
 5109.6558  5109.6548  5109.6520  4.30  -0.98        69
 5110.4229  5110.4199  5110.4131  0.00  -3.76       126*
 5115.7788  5115.7798  5115.7781  3.57  -2.74        23
 5121.6450  5121.6431  5121.6392  4.28  -0.81        71
 5121.9653  5121.9673  5121.9732  3.55                5
 5123.7295  5123.7290  5123.7200  1.01  -3.07       101
 5124.6157  5124.6162  5124.6198  3.30  -2.96        20
 5125.1260  5125.1260  5125.1171  4.22  -0.14       100
 5126.1978  5126.1978  5126.1930  4.26  -1.08        75
 5127.3687  5127.3677  5127.3593  0.92  -3.31        85
 5127.6836  5127.6851  5127.6796  0.05  -6.13        20
 5129.6313  5129.6309  5129.6308  3.94  -1.85        48
 5131.4766  5131.4751  5131.4687  2.22  -2.51        72
 5133.6992  5133.6992  5133.6885  4.18   0.14       165*
 5136.0923  5136.0933  5136.0931  4.19  -2.12        20
 5137.3906  5137.3906  5137.3822  4.18  -0.40       102
 5139.4722  5139.4731  5139.4628  2.94  -0.51       152
 5141.7480  5141.7466  5141.7390  2.42  -2.24        90
 5142.5469  5142.5381  5142.5412  4.26              117
 5142.9385  5142.9365  5142.9285  0.96  -3.07       111
 5143.7251  5143.7261  5143.7237  2.20  -3.79        23
 5145.0986  5145.0991  5145.0937  2.20  -2.88        44
 5146.3086  5146.3086  5146.3064  4.37  -2.03        27
 5148.0493  5148.0488  5148.0428  4.28               74
 5148.2363  5148.2354  5148.2292  4.26               89
 5150.1943  5150.1924  5150.1971  3.57               22
 5150.8486  5150.8491  5150.8395  0.99  -3.04       114*
 5151.9209  5151.9180  5151.9109  1.01  -3.32       100
 5159.0640  5159.0640  5159.0576  4.28  -0.82        65
 5162.2812  5162.2817  5162.2729  4.18   0.02       154
 5164.5542  5164.5537  5164.5506  4.43  -1.36        48
 5164.9155  5164.9214  5164.9106  4.14               22
 5165.4180  5165.4175  5165.4107  4.22               87
 5166.2920  5166.2896  5166.2822  0.00  -4.20       115
 5167.4971  5167.4990  5167.4885  1.49  -1.12       935*
 5168.9072  5168.9102  5168.8981  0.05  -4.00       114
 5169.2959  5169.2944  5169.2987  4.08               30
 5171.6050  5171.6079  5171.5964  1.49  -1.79       160
 5177.2358  5177.2378  5177.2340  3.69  -2.42        24
 5178.8027  5178.8032  5178.8006  4.39  -1.84        24
 5184.2715  5184.2695  5184.2661  4.28  -1.00        42
 5187.9180  5187.9175  5187.9142  4.14  -1.37        50
 5191.4648  5191.4653  5191.4550  3.04  -0.55       160
 5194.9507  5194.9517  5194.9418  1.56  -2.09       126
 5195.4814  5195.4805  5195.4723  4.22              114
 5196.0654  5196.0645  5196.0596  4.26               78
 5197.9390  5197.9395  5197.9373  4.30  -1.64        37
 5198.7202  5198.7188  5198.7111  2.22  -2.14        87
 5202.3447  5202.3413  5202.3360  2.18  -1.84       155*
 5204.9463  5204.9438  5204.9506  2.99                6
 5207.9399  5207.9395  5207.9376  3.63  -2.45        19
 5208.6030  5208.6021  5208.5940  3.24  -0.98       117
 5209.8862  5209.8862  5209.8847  3.24  -3.26        10
 5215.1899  5215.1895  5215.1806  3.27              116
 5216.2832  5216.2837  5216.2740  1.61  -2.15       108
 5217.3984  5217.3979  5217.3893  3.21  -1.16       102
 5217.9199  5217.9180  5217.9193  3.64  -1.72        43*
 5221.0356  5221.0366  5221.0381  4.29                
 5221.7568  5221.7573  5221.7630  3.27               27
 5223.1855  5223.1865  5223.1855  3.63  -1.78        26
 5225.5347  5225.5332  5225.5261  0.11  -4.79        68
 5226.0693  5226.0757  5226.0661  3.42               17
 5226.8721  5226.8730  5226.8623  3.04  -0.56       160
 5227.1978  5227.1987  5227.1895  1.56  -1.23       277
 5228.3809  5228.3809  5228.3767  4.22  -1.29        60
 5229.8599  5229.8604  5229.8485  3.28              124
 5231.3960  5231.3989  5231.3885  3.57                9
 5232.9507  5232.9517  5232.9403  2.94  -0.06       346
 5235.3936  5235.3936  5235.3867  4.08  -0.97        96*
 5236.2041  5236.2051  5236.2041  4.19  -1.50        27
 5240.3594  5240.3628  5240.3553  3.27                5
 5242.5000  5242.4995  5242.4911  3.63  -0.97        80
 5243.7822  5243.7817  5243.7769  4.26  -1.15        60
 5247.0581  5247.0566  5247.0504  0.09  -4.95        59
 5249.1064  5249.1064  5249.1054  4.47  -1.48        30
 5250.2168  5250.2153  5250.2089  0.12  -4.94        62
 5250.6553  5250.6538  5250.6460  2.20  -2.18       104
 5253.4688  5253.4678  5253.4617  3.28  -1.67        75
 5254.9624  5254.9575  5254.9554  0.11  -4.76        92
 5255.7344  5255.7319  5255.7356  4.28               41*
 5257.6494  5257.6475  5257.6553  3.57               20
 5262.8833  5262.8843  5262.8809  3.25  -2.66        19
 5263.3159  5263.3149  5263.3063  3.27  -0.97       121
 5263.8662  5263.8652  5263.8650  3.57  -2.14        47
 5267.2725  5267.2729  5267.2699  4.37  -1.77        25
 5269.5474  5269.5498  5269.5374  0.86  -1.32       478*
 5270.3657  5270.3657  5270.3564  1.61  -1.34       255*
 5273.1724  5273.1719  5273.1636  3.29              103
 5273.3833  5273.3843  5273.3736  2.48  -2.16       104
 5274.9805  5274.9824  5274.9813  4.08               48
 5280.3633  5280.3618  5280.3620  3.64  -1.82        60*
 5281.7998  5281.7998  5281.7904  3.04  -0.83       164*
 5283.6309  5283.6313  5283.6210  3.24  -0.52       212*
 5284.4253  5284.4248  5284.4248  3.63  -2.42        23
 5284.6099  5284.6108  5284.6086  4.19  -2.11        21
 5285.1294  5285.1304  5285.1286  4.43  -1.64        25
 5288.5322  5288.5322  5288.5247  3.69  -1.51        56
 5293.0347  5293.0361  5293.0294  4.39  -2.35        12
 5293.9609  5293.9619  5293.9588  4.14  -1.87        29
 5294.5483  5294.5498  5294.5482  3.64  -2.86        13
 5295.3159  5295.3169  5295.3121  4.42  -1.69        27
 5298.7793  5298.7808  5298.7758  3.64  -2.02        46*
 5305.4189  5305.4229  5305.4227  3.63                1*
 5307.3696  5307.3682  5307.3610  1.61  -2.99        91
 5315.7759  5315.7773  5315.7714  3.64                5*
 5320.0391  5320.0400  5320.0356  3.64  -2.54        18
 5321.1113  5321.1123  5321.1080  4.43  -0.95        43
 5322.0474  5322.0469  5322.0408  2.28  -2.80        60
 5324.1885  5324.1904  5324.1790  3.21  -0.24       334*
 5326.1450  5326.1460  5326.1428  3.57               32
 5328.0493  5328.0508  5328.0387  0.92  -1.47       375
 5328.5415  5328.5430  5328.5317  1.56  -1.85       210
 5329.9941  5329.9941  5329.9891  4.08  -1.22        60
 5332.6636  5332.6641  5332.6602  4.19  -2.09        45
 5332.9087  5332.9072  5332.8997  1.56  -2.78        96
 5339.9395  5339.9395  5339.9294  3.27  -0.72       161
 5341.0327  5341.0347  5341.0240  1.61  -1.95       180*
 5349.7417  5349.7422  5349.7376  4.39  -1.30        49
 5353.3848  5353.3848  5353.3736  4.10  -0.84        75
 5358.1152  5358.1177  5358.1147  3.30                8
 5361.6250  5361.6255  5361.6251  4.42  -1.43        36
 5364.8823  5364.8813  5364.8713  4.45   0.23       133
 5365.4067  5365.4058  5365.3991  3.57  -1.02        78
 5367.4775  5367.4771  5367.4668  4.42   0.44       157
 5369.9722  5369.9727  5369.9619  4.37   0.54       182
 5371.5000  5371.5020  5371.4897  0.96  -1.65       294*
 5373.7144  5373.7144  5373.7086  4.47  -0.86        59
 5376.8315  5376.8335  5376.8334  4.29  -2.31        13
 5379.5801  5379.5801  5379.5740  3.69  -1.51        56
 5383.3799  5383.3804  5383.3692  4.31   0.64       204
 5385.5815  5385.5835  5385.5753  3.69  -2.97         6
 5386.3350  5386.3359  5386.3341  4.15  -1.77        30
 5386.9673  5386.9688  5386.9596  3.64               21
 5387.4858  5387.4927  5387.4804  4.14  -2.14        25*
 5389.4873  5389.4868  5389.4792  4.42  -0.41        90
 5391.4648  5391.4639  5391.4585  4.15               76
 5393.1772  5393.1772  5393.1676  3.24  -0.91       153
 5395.2188  5395.2197  5395.2184  4.45  -2.17        20
 5397.1377  5397.1406  5397.1280  0.92  -1.99       239
 5397.6196  5397.6211  5397.6178  3.63  -2.48        24
 5398.2861  5398.2856  5398.2794  4.45  -0.67        76
 5400.5107  5400.5112  5400.5022  4.37  -0.16       143*
 5401.2695  5401.2705  5401.2689  4.32  -1.92        24
 5403.8276  5403.8281  5403.8215  4.08  -1.03        60
 5405.3545  5405.3550  5405.3499  4.39  -1.39        43
 5405.7856  5405.7871  5405.7752  0.99  -1.84       266
 5406.7773  5406.7778  5406.7751  4.37  -1.72        37
 5409.1387  5409.1387  5409.1336  4.37  -1.30        57
 5410.9204  5410.9199  5410.9098  4.47   0.40       169
 5412.7871  5412.7886  5412.7857  4.43  -1.89        19
 5415.2104  5415.2104  5415.1993  4.39   0.64       212
 5417.0396  5417.0410  5417.0332  4.42  -1.68        37
 5424.0791  5424.0801  5424.0682  4.32   0.52       239*
 5429.5107  5429.5132  5429.5045  4.19               53*
 5429.7070  5429.7090  5429.6967  0.96  -1.88       285*
 5432.9531  5432.9536  5432.9479  4.45  -1.04        72
 5434.5342  5434.5356  5434.5238  1.01  -2.12       184
 5436.2983  5436.2993  5436.2958  4.39  -1.54        36
 5436.5918  5436.5928  5436.5962  2.28  -2.96        37
 5437.1992  5437.1997  5437.1928  4.31               16
 5441.3413  5441.3423  5441.3387  4.31  -1.73        28
 5445.0527  5445.0522  5445.0424  4.39  -0.02       121
 5446.5903  5446.5903  5446.5829  4.42               74
 5446.9268  5446.9282  5446.9168  0.99  -1.91       238
 5452.0894  5452.0889  5452.0882  3.64  -2.86        12
 5455.4658  5455.4678  5455.4544  4.32              112
 5455.6201  5455.6216  5455.6095  1.01  -2.09       219
 5460.8750  5460.8765  5460.8769  3.07  -3.58         7
 5461.5518  5461.5532  5461.5499  4.45  -1.90        22
 5462.9683  5462.9678  5462.9595  4.47               93
 5463.2856  5463.2852  5463.2762  4.43   0.11       118
 5464.2822  5464.2832  5464.2796  4.14  -1.40        33
 5466.4033  5466.4028  5466.3962  4.37  -0.63        76
 5466.9902  5466.9907  5466.9878  3.57  -2.23        29
 5470.0933  5470.0942  5470.0940  4.45  -1.81         
 5472.7104  5472.7100  5472.7091  4.21  -1.72        39
 5473.1641  5473.1650  5473.1642  4.19  -2.14        18
 5473.9077  5473.9072  5473.9005  4.15  -0.76        80
 5476.2944  5476.2930  5476.2885  4.14  -0.94        86*
 5476.5732  5476.5728  5476.5642  4.10  -0.45       104
 5478.4541  5478.4507  5478.4556  4.19  -1.85        46*
 5480.8647  5480.8638  5480.8608  4.22  -1.26        68*
 5481.2480  5481.2495  5481.2430  4.10  -1.24        56
 5481.4404  5481.4380  5481.4387  4.19  -1.45        64
 5483.1021  5483.1025  5483.0988  4.15  -1.41        42
 5487.1479  5487.1484  5487.1451  4.42  -1.53        32
 5487.5166  5487.5161  5487.5213  4.19               22
 5487.7524  5487.7520  5487.7460  4.32               88
 5491.8345  5491.8359  5491.8315  4.19  -2.40        11
 5493.5010  5493.5015  5493.4988  4.10  -1.84        35
 5494.4658  5494.4673  5494.4626  4.08  -2.09        25
 5497.5264  5497.5259  5497.5161  1.01  -2.85       128*
 5501.4751  5501.4751  5501.4653  0.96  -3.05       115
 5505.8848  5505.8848  5505.8817  4.42               52
 5506.7891  5506.7891  5506.7791  0.99  -2.80       120
 5512.2603  5512.2612  5512.2567  4.37  -1.42        38
 5517.0693  5517.0703  5517.0655  4.21  -2.37        18
 5522.4492  5522.4497  5522.4465  4.21  -1.55        43
 5525.5483  5525.5483  5525.5443  4.23  -1.33       102
 5528.8989  5528.8994  5528.8990  4.47  -2.02        22
 5529.1626  5529.1636  5529.1602  3.64  -2.73        17
 5531.9795  5531.9795  5531.9839  4.91  -1.61        18
 5532.7500  5532.7515  5532.7472  3.57  -2.15        39
 5534.6611  5534.6636  5534.6634  3.64               10
 5535.4243  5535.4253  5535.4179  4.19  -1.16       113*
 5536.5859  5536.5884  5536.5801  2.83  -3.81         7
 5538.5181  5538.5190  5538.5162  3.63               38
 5539.2827  5539.2837  5539.2800  3.64  -2.66        22
 5543.0356  5543.0396  5543.0292  4.19               10
 5543.1953  5543.1948  5543.1896  4.91               61
 5543.9409  5543.9409  5543.9357  4.22  -1.14        63
 5546.5107  5546.5112  5546.5058  4.37  -1.31        53
 5546.9932  5546.9946  5546.9924  4.22  -1.91        29*
 5549.9512  5549.9531  5549.9527  3.69  -2.91        10
 5552.6914  5552.6929  5552.6937  4.96  -1.99         7
 5553.5811  5553.5825  5553.5778  4.43  -1.41        40
 5554.9019  5554.8994  5554.8951  4.55  -0.44       102*
 5557.9819  5557.9722  5557.9822  4.47  -1.28        57*
 5560.2153  5560.2158  5560.2116  4.43  -1.19        44
 5562.7124  5562.7124  5562.7065  4.43               52
 5563.6069  5563.6089  5563.6002  4.19  -0.99        92*
 5565.7124  5565.7119  5565.7040  4.61               79
 5567.3975  5567.3975  5567.3911  2.61  -2.67        57
 5569.6289  5569.6289  5569.6181  3.42  -0.54       162
 5572.8525  5572.8535  5572.8424  3.40  -0.31       205
 5573.1050  5573.1040  5573.1024  4.19  -1.32        44
 5576.0986  5576.0981  5576.0888  3.43  -1.00       113
 5584.7690  5584.7710  5584.7647  3.57  -2.32        32
 5586.7661  5586.7676  5586.7559  3.37  -0.14       245*
 5587.5762  5587.5771  5587.5740  4.14  -1.85        31
 5594.6606  5594.6602  5594.6553  4.55  -0.66        60
 5600.2275  5600.2280  5600.2242  4.26               35
 5602.9541  5602.9507  5602.9451  3.43              215*
 5607.6660  5607.6670  5607.6637  4.15  -2.27        13
 5608.9766  5608.9785  5608.9723  4.21  -2.40         8
 5611.3589  5611.3604  5611.3599  3.63                8
 5614.2744  5614.2754  5614.2717  5.08               14
 5615.3047  5615.3057  5615.2966  2.59  -2.25        68*
 5615.6548  5615.6562  5615.6439  3.33  -0.14       288*
 5617.1475  5617.1636  5617.1366  4.22               30*
 5618.6367  5618.6372  5618.6327  4.21  -1.28        42
 5619.2266  5619.2295  5619.2249  3.69  -3.27         4
 5619.6006  5619.6025  5619.5954  4.39  -1.70        29
 5620.0288  5620.0308  5620.0269  4.14                7
 5620.4927  5620.4907  5620.4924  4.15  -1.79        30
 5624.0264  5624.0273  5624.0220  4.39  -1.48        49
 5624.5522  5624.5527  5624.5422  3.42  -0.90       140
 5627.0815  5627.0801  5627.0860  4.18                2
 5633.9512  5633.9512  5633.9465  4.99  -0.27        68
 5635.8242  5635.8252  5635.8226  4.26  -1.89        30
 5636.6982  5636.6997  5636.6962  3.64  -2.61        17
 5638.2690  5638.2686  5638.2621  4.22  -0.87        74
 5641.4395  5641.4414  5641.4340  4.26  -1.18        64
 5642.7529  5642.7539  5642.7513  4.61  -2.12        10
 5644.3569  5644.3599  5644.3573  4.15  -3.04         4
 5646.6851  5646.6865  5646.6843  4.26  -2.50         6
 5649.9888  5649.9893  5649.9873  5.10  -0.92        33
 5650.6880  5650.6885  5650.7055  5.08  -0.96        34
 5651.4712  5651.4727  5651.4690  4.47  -2.00        16
 5652.3198  5652.3203  5652.3180  4.26  -1.95        24
 5653.8672  5653.8687  5653.8668  4.39  -1.64        36
 5655.1797  5655.1797  5655.1765  5.06  -0.64        49
 5655.4951  5655.4946  5655.4900  4.26               68
 5658.5371  5658.5391  5658.5317  3.43              222*
 5658.6616  5658.6631  5658.6579  4.28              222*
 5658.8262  5658.8262  5658.8164  3.40  -0.84       222*
 5660.8013  5660.7998  5660.8011  3.64               16
 5661.0215  5661.0215  5661.0217  4.58  -2.43         4
 5661.3467  5661.3481  5661.3455  4.28  -2.02        19
 5661.9746  5661.9746  5661.9707  4.26  -2.73         4
 5662.5244  5662.5244  5662.5162  4.18  -0.57        92
 5662.9346  5662.9341  5662.9380  3.69  -1.97        49
 5672.2612  5672.2632  5672.2640  4.58  -2.80         3
 5677.6860  5677.6880  5677.6848  4.10  -2.70         6
 5678.3818  5678.3828  5678.3788  3.88  -3.02         5
 5678.6040  5678.6055  5678.6016  2.42  -4.67         4
 5679.0283  5679.0283  5679.0229  4.65  -0.92        58
 5680.2422  5680.2441  5680.2404  4.19  -2.58        10
 5685.8550  5685.8589  5685.8633  4.99                2
 5686.5376  5686.5376  5686.5302  4.55  -0.45        72
 5691.5000  5691.5005  5691.4970  4.30  -1.52        38
 5696.0928  5696.0942  5696.0896  4.55  -1.99        13
 5698.0220  5698.0239  5698.0200  3.64  -2.68        14
 5701.5537  5701.5532  5701.5446  2.56  -2.22        86
 5705.4673  5705.4683  5705.4646  4.30  -1.60        37
 5705.9995  5706.0010  5705.9922  4.61  -0.53        74
 5707.0469  5707.0410  5707.0495  3.64  -2.40        43*
 5707.2544  5707.2524  5707.2479  3.64  -3.40         4
 5707.7075  5707.7061  5707.7041  4.10                2
 5708.0977  5708.0996  5708.0945  4.43  -1.57        37
 5709.3877  5709.3877  5709.3783  3.37  -1.24       103
 5709.9331  5709.9351  5709.9323  4.26  -2.34        12
 5712.1357  5712.1362  5712.1316  3.42  -2.06        54
 5715.0874  5715.0889  5715.0986  4.19               73
 5715.4702  5715.4722  5715.4694  4.15  -2.98         4
 5717.8379  5717.8384  5717.8329  4.28  -1.13        63
 5720.8940  5720.8955  5720.8982  4.55               14
 5721.7090  5721.7104  5721.7069  4.15                4
 5723.6738  5723.6816  5723.6724  4.47                4
 5724.4561  5724.4590  5724.4547  4.28  -2.64         5
 5731.7671  5731.7676  5731.7623  4.26  -1.30        59
 5732.2974  5732.2993  5732.2960  4.99  -1.56        15
 5732.8633  5732.8643  5732.8630  4.10  -3.04         4
 5738.2314  5738.2354  5738.2277  4.22  -2.34        13
 5739.7822  5739.7803  5739.7804  4.19                
 5741.8506  5741.8516  5741.8484  4.26  -1.85        31
 5742.9624  5742.9639  5742.9600  4.18  -2.51        12
 5747.9556  5747.9551  5747.9542  4.61  -1.43        35
 5749.6396  5749.6450  5749.6365  4.43  -2.94         2
 5752.0376  5752.0381  5752.0320  4.55  -0.66        56
 5753.1304  5753.1294  5753.1227  4.26  -0.69        78
 5753.3862  5753.3901  5753.3836  4.26               12
 5754.4048  5754.4062  5754.4026  3.64  -2.70        18
 5759.2642  5759.2651  5759.2621  4.65  -2.07         6
 5759.5400  5759.5396  5759.5412  4.30               10
 5760.3472  5760.3481  5760.3446  3.64  -2.49        18
 5760.5327  5760.5371  5760.5318  4.15                4
 5761.0791  5761.0845  5761.0819  4.22                2
 5761.2588  5761.2573  5761.2559  3.63                2
 5762.4160  5762.4165  5762.4135  3.64  -2.28        22
 5763.0005  5763.0005  5762.9922  4.21  -0.45       101
 5769.3247  5769.3267  5769.3228  4.61                7*
 5775.0850  5775.0850  5775.0806  4.22  -1.30        48
 5778.4570  5778.4580  5778.4533  4.15               16
 5778.8105  5778.8105  5778.8091  4.56                1
 5780.6035  5780.6040  5780.6001  3.24  -2.64        29
 5780.8062  5780.8071  5780.8043  3.27               21
 5784.6611  5784.6621  5784.6584  3.40  -2.67        20
 5787.0171  5787.0146  5786.9910  4.26                6
 5791.5244  5791.5283  5791.5239  4.58                7
 5793.6787  5793.6768  5793.6787  4.59                2
 5793.9170  5793.9180  5793.9148  4.22  -1.70        28
 5798.1758  5798.1777  5798.1714  3.93  -1.89        37
 5804.0361  5804.0371  5804.0350  3.88  -2.29        20
 5804.4644  5804.4629  5804.4627  4.28  -2.04        18
 5805.7646  5805.7656  5805.7571  5.03  -1.59        11
 5806.7305  5806.7300  5806.7249  4.61  -1.05        51
 5807.7861  5807.7866  5807.7838  3.29  -3.41         8
 5807.9785  5807.9800  5807.9755  4.61  -2.47         4
 5809.2217  5809.2207  5809.2181  3.88  -1.84        50
 5809.8823  5809.8838  5809.8825  4.28                3*
 5811.9170  5811.9175  5811.9145  4.14  -2.43        10
 5813.3320  5813.3389  5813.3299  4.19                2
 5814.8096  5814.8096  5814.8075  4.28  -1.97        21
 5815.2197  5815.2192  5815.2178  4.15  -2.62        10
 5816.0601  5816.0615  5816.0609  4.29  -2.30        12
 5816.3809  5816.3789  5816.3735  4.55  -0.60        85*
 5826.6338  5826.6318  5826.6380  4.28  -2.94         4
 5827.8804  5827.8799  5827.8771  3.28  -3.41        10
 5835.1021  5835.1025  5835.1008  4.26  -2.37        12
 5835.4258  5835.4282  5835.4179  5.06                8
 5835.5728  5835.5693  5835.5735  2.83                7
 5837.7046  5837.7070  5837.7012  4.29  -2.34         9
 5838.3750  5838.3750  5838.3718  3.94  -2.34        16
 5844.9233  5844.9233  5844.9188  4.15  -2.94         3
 5845.2881  5845.2900  5845.2869  5.03  -1.82         6
 5848.1240  5848.1216  5848.1294  4.61               38*
 5849.6860  5849.6870  5849.6840  3.69  -2.99         7
 5852.2227  5852.2231  5852.2187  4.55  -1.33        36
 5853.1533  5853.1533  5853.1483  1.49  -5.28         7
 5855.0811  5855.0815  5855.0766  4.61  -1.76        18
 5856.0918  5856.0923  5856.0880  4.29  -1.33        29
 5858.2686  5858.2681  5858.2654  2.43                4
 5858.7812  5858.7817  5858.7780  4.22  -2.26        12
 5859.2373  5859.2393  5859.2343  4.30                4
 5859.5933  5859.5923  5859.5867  4.55  -0.30        74
 5859.9619  5859.9556  5859.9549  4.19                2
 5861.1104  5861.1099  5861.1096  4.28  -2.45         8
 5862.3667  5862.3657  5862.3565  4.55               87
 5864.2456  5864.2461  5864.2444  4.30  -2.52         6
 5871.2969  5871.2915  5871.3037  4.15                8
 5873.2144  5873.2144  5873.2129  4.26  -2.14        18
 5876.2783  5876.2783  5876.2782  4.30  -2.65         7
 5877.7959  5877.7959  5877.7880  4.18  -2.23        16
 5879.4912  5879.4922  5879.4870  4.61  -2.14        12
 5880.0288  5880.0293  5880.0272  4.56  -1.94        15
 5881.2827  5881.2822  5881.2801  4.61  -1.84        16
 5881.7383  5881.7231  5881.7510  2.18                6
 5883.8232  5883.8223  5883.8170  3.96  -1.36        95*
 5887.4683  5887.4692  5887.4646  4.56                6
 5891.1763  5891.1729  5891.1759  4.65               17
 5891.8770  5891.8750  5891.8786  4.59                4
 5892.7017  5892.7100  5892.6937  4.26               18
 5893.2358  5893.2358  5893.2349  4.22                7
 5902.4746  5902.4751  5902.4736  4.59  -1.81        12*
 5905.6768  5905.6768  5905.6720  4.65  -0.73        58
 5909.9771  5909.9780  5909.9736  3.21  -2.78        30
 5914.2065  5914.1929  5914.2013  4.61              139*
 5916.2544  5916.2544  5916.2474  2.45  -2.99        50
 5926.8359  5926.8340  5926.8237  4.58                4
 5927.7930  5927.7930  5927.7891  4.65  -1.09        39
 5929.6802  5929.6802  5929.6772  4.55  -1.41        38
 5930.1904  5930.1890  5930.1799  4.65  -0.23        86
 5931.8979  5931.9019  5931.8907  4.08                3
 5933.8008  5933.8013  5933.8004  4.64  -2.23         8
 5934.6631  5934.6621  5934.6549  3.93  -1.17        78
 5943.1040  5943.1060  5943.1007  4.19  -2.05         3
 5943.5859  5943.5884  5943.5784  2.20               10
 5947.5117  5947.5112  5947.5115  4.61               10*
 5949.3481  5949.3452  5949.3470  4.61               40
 5952.7241  5952.7236  5952.7184  3.98  -1.44        68
 5956.7012  5956.7002  5956.6944  0.86  -4.61        60
 5958.2393  5958.2407  5958.2284  4.56               36
 5961.9185  5961.9243  5961.9181  4.22  -3.16         3
 5963.2427  5963.2432  5963.2386  2.22                4
 5969.5640  5969.5645  5969.5622  4.28  -2.73         5
 5975.3516  5975.3516  5975.3464  4.08               44
 5976.1626  5976.1650  5976.1604  4.29  -3.06         2
 5976.7842  5976.7837  5976.7771  3.94               64
 5981.3687  5981.3730  5981.3650  3.63                2
 5983.6880  5983.6865  5983.6810  4.55               68
 5984.8242  5984.8232  5984.8151  4.73   0.17        84
 5987.0718  5987.0703  5987.0649  4.79  -0.15        68
 5995.9180  5995.9243  5995.9141  4.61                2
 5997.7812  5997.7812  5997.7778  4.61               67
 6003.0210  6003.0200  6003.0123  3.88  -1.12        86
 6005.5459  6005.5459  6005.5413  2.59               21
 6007.7183  6007.7153  6007.7150  3.27                4*
 6007.9673  6007.9663  6007.9601  4.65               59
 6008.5659  6008.5649  6008.5566  3.88               88
 6009.8252  6009.8271  6009.8263  3.25                1
 6012.7529  6012.7500  6012.7584  4.56                4
 6015.2471  6015.2480  6015.2443  2.22  -4.68         4
 6018.2993  6018.2993  6018.2995  4.65                8
 6019.3687  6019.3687  6019.3659  3.57  -3.36         5
 6020.1787  6020.1768  6020.1692  4.61  -0.27        94
 6024.0693  6024.0684  6024.0580  4.55  -0.12       117*
 6027.0581  6027.0566  6027.0509  4.08  -1.09        61*
 6027.7251  6027.7251  6027.7236  4.99                4
 6034.0366  6034.0366  6034.0355  4.31  -2.42         7
 6035.3403  6035.3403  6035.3378  4.29  -2.59         6
 6054.0757  6054.0757  6054.0741  4.37  -2.31         8
 6056.0127  6056.0112  6056.0047  4.73  -0.46         
 6060.8086  6060.8062  6060.8081  4.22  -3.14         2
 6062.8525  6062.8530  6062.8484  2.18  -4.14        18
 6065.4937  6065.4951  6065.4822  4.96              115
 6065.7974  6065.7925  6065.8009  3.30                2
 6078.4995  6078.4980  6078.4911  4.79               91
 6079.0132  6079.0122  6079.0093  4.65  -1.12        55
 6081.7104  6081.7095  6081.7107  4.42                3
 6081.8271  6081.8242  6081.8280  4.14                2
 6082.7148  6082.7148  6082.7106  2.22  -3.57        34
 6085.2573  6085.2559  6085.2590  2.76  -2.71        40
 6091.7251  6091.7319  6091.7207  4.61                6
 6093.6465  6093.6465  6093.6444  4.61  -1.50        31
 6094.3765  6094.3770  6094.3736  4.65  -1.94        20
 6096.6689  6096.6685  6096.6653  3.98  -1.93        36
 6097.0850  6097.0869  6097.0814  2.18                4
 6098.2461  6098.2476  6098.2447  4.56  -1.88        16
 6100.2739  6100.2759  6100.2716  4.56               10
 6102.1846  6102.1836  6102.1777  4.61               84
 6103.1919  6103.1929  6103.1851  4.83               89*
 6105.1304  6105.1313  6105.1314  4.55  -2.05        12
 6107.3291  6107.3252  6107.3296  4.08                2
 6120.2515  6120.2520  6120.2494  0.92  -5.95         6
 6127.9116  6127.9111  6127.9066  4.14  -1.40        48
 6136.6274  6136.6289  6136.6153  2.45  -1.40       137
 6137.0024  6137.0010  6136.9947  2.20  -2.95        64
 6137.7026  6137.7046  6137.6917  2.59  -1.40       129
 6141.7275  6141.7275  6141.7320  3.60  -1.61       113
 6147.8350  6147.8291  6147.8347  4.08  -1.67        76*
 6151.6240  6151.6230  6151.6181  2.18  -3.30        41
 6157.7349  6157.7339  6157.7284  4.08  -1.26        48
 6159.3770  6159.3779  6159.3776  4.61  -1.97         8
 6163.5469  6163.5425  6163.5445  2.20  -3.84        24
 6165.3652  6165.3647  6165.3603  4.14  -1.47        33
 6170.5156  6170.5161  6170.5071  4.79  -0.44        66
 6173.3433  6173.3423  6173.3356  2.22  -2.88        50
 6180.2104  6180.2095  6180.2042  2.73  -2.65        40
 6187.9946  6187.9946  6187.9904  3.94  -1.72        36
 6191.5703  6191.5718  6191.5584  4.26              110
 6200.3223  6200.3213  6200.3129  2.61  -2.44        55
 6213.4399  6213.4385  6213.4303  2.22  -2.48        61
 6215.1494  6215.1489  6215.1438  4.19  -1.32        40
 6219.2910  6219.2896  6219.2810  2.20  -2.43        82
 6220.7852  6220.7852  6220.7837  3.88  -2.46        17
 6226.7393  6226.7388  6226.7363  3.88  -2.22        24
 6229.2319  6229.2319  6229.2283  2.85  -2.97        33
 6230.7344  6230.7368  6230.7230  2.56  -1.28       151
 6232.6499  6232.6489  6232.6412  3.65  -0.96        76*
 6240.3125  6240.3125  6240.3105  4.14               13
 6240.6528  6240.6519  6240.6462  2.22  -3.17        40
 6246.3291  6246.3286  6246.3188  3.60  -0.88       112
 6252.5674  6252.5684  6252.5554  2.40  -1.69       109
 6253.8330  6253.8330  6253.8309  4.73  -1.66        17
 6254.2666  6254.2622  6254.2585  2.28  -2.43       115*
 6256.3711  6256.3687  6256.3615  2.45  -2.41        81
 6265.1436  6265.1421  6265.1340  2.18  -2.55        72
 6270.2314  6270.2305  6270.2250  2.86  -2.61        46
 6271.2822  6271.2822  6271.2788  3.33               19
 6280.6265  6280.6245  6280.6182  0.86  -4.39        52
 6290.9722  6290.9717  6290.9656  4.73               66
 6293.9268  6293.9272  6293.9257  4.83               12
 6297.8022  6297.8008  6297.7931  2.22  -2.74        65
 6301.5117  6301.5107  6301.5012  3.65              127
 6302.5024  6302.5010  6302.4936  3.69  -0.91        83
 6307.8560  6307.8560  6307.8549  3.64                5
 6311.5044  6311.5044  6311.5003  2.83  -3.23        23
 6315.3130  6315.3140  6315.3068  4.14  -1.23        52
 6315.8154  6315.8154  6315.8115  4.08  -1.71        33
 6318.0298  6318.0298  6318.0175  2.45               96*
 6322.6953  6322.6948  6322.6855  2.59  -2.43        75
 6330.8521  6330.8521  6330.8495  4.73  -1.74        32
 6335.3413  6335.3403  6335.3308  2.20  -2.18       103
 6336.8350  6336.8335  6336.8243  3.69  -1.05       121
 6338.8809  6338.8799  6338.8775  4.79  -1.06        42
 6344.1562  6344.1558  6344.1491  2.43  -2.92        56
 6351.2744  6351.2749  6351.2726  4.31                3*
 6353.8389  6353.8408  6353.8363  0.92                2
 6355.0366  6355.0361  6355.0290  2.85  -2.29        62
 6358.7017  6358.6953  6358.6976  0.86  -4.47        82*
 6362.8750  6362.8750  6362.8763  4.19  -1.97        30
 6364.3672  6364.3672  6364.3657  4.79  -1.43        25
 6364.6958  6364.6958  6364.6951  4.58               12
 6376.2002  6376.1997  6376.1999  4.32                2
 6380.7485  6380.7476  6380.7433  4.19  -1.38        40
 6385.7197  6385.7202  6385.7185  4.73  -1.91         8
 6392.5425  6392.5430  6392.5388  2.28  -4.03        10
 6393.6133  6393.6152  6393.6013  2.43  -1.58       117
 6400.0127  6400.0132  6400.0012  3.60  -0.52       181
 6400.3247  6400.3232  6400.3180  0.92  -4.32        46
 6408.0278  6408.0273  6408.0184  3.69               80*
 6411.1094  6411.1094  6411.1078  4.73                6
 6411.6602  6411.6592  6411.6493  3.65  -0.72       129
 6419.6489  6419.6499  6419.6454  3.94                9
 6419.9575  6419.9561  6419.9496  4.73  -0.24        80
 6421.3613  6421.3613  6421.3508  2.28  -2.03        87
 6430.8574  6430.8569  6430.8464  2.18  -2.01       106
 6436.4097  6436.4102  6436.4072  4.19  -2.46         7
 6438.7627  6438.7671  6438.7581  4.43                7
 6462.7344  6462.7290  6462.7251  2.45  -2.60       216*
 6469.1968  6469.1948  6469.1930  4.83  -0.77        52
 6472.1553  6472.1538  6472.1494  4.37  -3.02         2
 6475.6323  6475.6313  6475.6244  2.56  -2.94        57
 6481.8784  6481.8774  6481.8703  2.28  -2.98        63
 6494.5010  6494.5010  6494.4999  4.73               34
 6494.9932  6494.9956  6494.9805  2.40  -1.27       165
 6495.7461  6495.7461  6495.7422  4.83  -0.94        42
 6496.4736  6496.4727  6496.4666  4.79  -0.57        69
 6498.9453  6498.9448  6498.9392  0.96  -4.70        43
 6509.6187  6509.6177  6509.6168  4.08  -2.97         
 6518.3745  6518.3735  6518.3671  2.83  -2.30        61
 6533.9341  6533.9355  6533.9294  4.56  -1.46        46*
 6546.2505  6546.2505  6546.2395  2.76  -1.54       103
 6551.6821  6551.6821  6551.6780  0.99  -5.79         8*
 6555.8701  6555.8594  6555.8696  4.08                4
 6556.7939  6556.7944  6556.7880  4.79               16
 6569.2241  6569.2236  6569.2155  4.73  -0.42        71
 6571.1626  6571.1562  6571.1677  4.29                
 6574.2334  6574.2329  6574.2284  0.99  -5.02        22
 6575.0244  6575.0239  6575.0158  2.59  -2.71        64
 6581.2144  6581.2144  6581.2101  1.49  -4.86        14
 6591.3154  6591.3154  6591.3129  4.59  -2.07        10
 6592.9253  6592.9248  6592.9138  2.73  -1.47       123
 6593.8818  6593.8813  6593.8705  2.43  -2.42        89
 6597.5640  6597.5635  6597.5611  4.79  -1.07        44
 6608.0308  6608.0308  6608.0260  2.28  -4.03        18
 6609.1191  6609.1182  6609.1103  2.56  -2.69        76
 6609.6802  6609.6743  6609.6787  0.99                5
 6613.8262  6613.8198  6613.8254  1.01                5
 6622.4111  6622.4087  6622.4073  4.39                3*
 6623.7798  6623.7812  6623.7912  4.08                5*
 6625.0269  6625.0269  6625.0220  1.01  -5.35        11*
 6627.5479  6627.5479  6627.5448  4.55  -1.68        24
 6633.4160  6633.4165  6633.4125  4.83  -1.49        30
 6633.7563  6633.7554  6633.7497  4.56  -0.80        70
 6634.1099  6634.1108  6634.1071  4.79  -1.43        40
 6639.8799  6639.8789  6639.8784  4.08  -2.46        11
 6663.2363  6663.2363  6663.2325  4.56               31
 6663.4517  6663.4507  6663.4421  2.42  -2.48        76
 6667.7192  6667.7197  6667.7113  4.58  -2.15         7
 6676.8672  6676.8667  6676.8657  4.56  -2.88         1
 6677.9985  6677.9985  6677.9870  2.69  -1.42       122
 6682.2407  6682.2363  6682.2368  4.08                1*
 6699.1436  6699.1450  6699.1418  4.59  -2.19         7
 6703.5728  6703.5728  6703.5674  2.76  -3.16        32
 6704.4849  6704.4849  6704.4809  4.22  -2.66         5
 6705.1064  6705.1064  6705.1024  4.61               42
 6710.3237  6710.3237  6710.3195  1.49  -4.88        12
 6712.4521  6712.4561  6712.4380  4.99  -2.16         2
 6713.0498  6713.0498  6713.0469  4.61                
 6713.7451  6713.7456  6713.7448  4.79  -1.60        23
 6715.3862  6715.3867  6715.3832  4.61  -1.64        33
 6716.2397  6716.2393  6716.2373  4.58  -1.92        15
 6725.3608  6725.3608  6725.3572  4.10  -2.30        17
 6726.6729  6726.6724  6726.6668  4.61  -1.00        50
 6732.0674  6732.0679  6732.0649  4.58  -2.21         8
 6733.1548  6733.1548  6733.1513  4.64  -1.58        25
 6736.5376  6736.5386  6736.5314  4.29  -2.98         2
 6737.2739  6737.2759  6737.2691  3.27                2
 6737.9888  6737.9883  6737.9870  4.56  -1.75        24
 6739.5259  6739.5264  6739.5219  1.56  -4.95        11
 6745.1050  6745.1055  6745.1013  4.58  -2.16         7
 6745.9624  6745.9614  6745.9565  4.08  -2.77         8
 6746.9585  6746.9600  6746.9549  2.61  -4.35         5
 6750.1621  6750.1606  6750.1525  2.42  -2.62        75
 6752.7119  6752.7114  6752.7071  4.64  -1.36        42
 6753.4653  6753.4658  6753.4639  4.56  -2.29         5
 6764.1138  6764.1133  6764.1079  4.59                2
 6769.6562  6769.6572  6769.6593  4.58  -2.66         3
 6777.4062  6777.4062  6777.4094  4.19                6
 6783.2715  6783.2715  6783.2657  2.56  -4.52         2
 6783.7080  6783.7070  6783.7039  2.59  -3.98         9*
 6785.7432  6785.7480  6785.7405  4.58                2
 6786.8643  6786.8638  6786.8604  4.19  -2.07        16
 6793.2617  6793.2612  6793.2592  4.08  -2.47        10
 6794.6201  6794.6216  6794.6185  4.96  -2.11         3
 6796.1255  6796.1226  6796.1252  4.14  -2.53         8
 6801.8691  6801.8677  6801.8705  1.61  -5.80         1
 6804.0029  6804.0034  6804.0009  4.65  -1.67        14
 6804.2744  6804.2749  6804.2713  4.58  -1.92        10
 6806.8501  6806.8496  6806.8449  2.73  -3.21        24
 6810.2676  6810.2671  6810.2628  4.61  -0.99        42
 6819.5908  6819.5884  6819.5903  4.10                5
 6820.3745  6820.3735  6820.3719  4.64  -1.32         
 6828.5986  6828.5977  6828.5912  4.64  -0.92        56
 6833.2310  6833.2314  6833.2255  4.64  -2.08         8
 6837.0083  6837.0088  6837.0061  4.59  -1.81        15
 6839.8359  6839.8364  6839.8305  2.56  -3.45        30
 6841.3467  6841.3452  6841.3391  4.61  -0.75        65
 6842.6909  6842.6909  6842.6858  4.64  -1.32        41
 6843.6621  6843.6616  6843.6560  4.55  -0.93        59
 6851.6401  6851.6426  6851.6347  1.61  -5.32         4
 6854.8271  6854.8276  6854.8228  4.59  -1.98        12
 6855.1704  6855.1689  6855.1621  4.56  -0.74        85
 6855.7188  6855.7202  6855.7131  4.61  -1.82        23
 6857.2529  6857.2529  6857.2503  4.08  -2.15        27
 6858.1548  6858.1548  6858.1498  4.61  -0.93        57
 6861.9429  6861.9429  6861.9420  2.42  -3.89        22
 6978.8623  6978.8604  6978.8516  2.48  -2.50        90
 6999.8916  6999.8906  6999.8841  4.10  -1.56         
 7007.9712  7007.9712  7007.9701  4.18               31
 7022.9619  7022.9609  7022.9539  4.19  -1.25        72
 7038.2290  7038.2280  7038.2234  4.22  -1.30        76
 7068.4165  7068.4160  7068.4097  4.08  -1.38        64
 7090.3931  7090.3926  7090.3835  4.23  -1.21        73
 7130.9316  7130.9302  7130.9221  4.22  -0.79       105
 7132.9922  7132.9917  7132.9863  4.08  -1.63        44
 7164.4590  7164.4580  7164.4486  4.19              153
 7181.2046  7181.2041  7181.1959  4.22               71
 7219.6880  7219.6870  7219.6853  4.08  -1.69        53
 7284.8403  7284.8398  7284.8353  4.14               41
 7288.7451  7288.7451  7288.7385  4.22               70
 7292.8364  7292.8364  7292.8294  4.56  -1.10        47
 7293.0522  7293.0513  7293.0454  4.26               85
 7306.5703  7306.5698  7306.5623  4.18  -1.74        43
 7386.3418  7386.3384  7386.3332  4.91               94
 7401.6899  7401.6895  7401.6849  4.19  -1.35        48
 7411.1660  7411.1655  7411.1544  4.28              140
 7418.6743  7418.6738  7418.6674  4.14  -1.38        49
 7421.5635  7421.5640  7421.5588  4.64  -1.80        20
 7440.9180  7440.9180  7440.9122  4.91  -0.53         
 7443.0273  7443.0273  7443.0224  4.19  -1.82        38
 7445.7632  7445.7627  7445.7508  4.26              178
 7447.3999  7447.3999  7447.3938  4.96               38
 7454.0024  7454.0039  7453.9978  4.19  -2.41        11
 7461.5269  7461.5264  7461.5206  2.56  -3.58        26

